JAX-FLUIDS: A fully-differentiable high-order computational fluid dynamics solver for compressible two-phase flows

Physical systems are governed by partial differential equations (PDEs). The Navier-Stokes equations describe fluid flows and are representative of nonlinear physical systems with complex spatio-temporal interactions. Fluid flows are omnipresent in nature and engineering applications, and their accurate simulation is essential for providing insights into these processes. While PDEs are typically solved with numerical methods, the recent success of machine learning (ML) has shown that ML methods can provide novel avenues of finding solutions to PDEs. ML is becoming more and more present in computational fluid dynamics (CFD). However, up to this date, there does not exist a general-purpose ML-CFD package which provides 1) powerful state-of-the-art numerical methods, 2) seamless hybridization of ML with CFD, and 3) automatic differentiation (AD) capabilities. AD in particular is essential to ML-CFD research as it provides gradient information and enables optimization of preexisting and novel CFD models. In this work, we propose JAX-FLUIDS: a comprehensive fully-differentiable CFD Python solver for compressible two-phase flows. JAX-FLUIDS allows the simulation of complex fluid dynamics with phenomena like three-dimensional turbulence, compressibility effects, and two-phase flows. Written entirely in JAX, it is straightforward to include existing ML models into the proposed framework. Furthermore, JAX-FLUIDS enables end-to-end optimization. I.e., ML models can be optimized with gradients that are backpropagated through the entire CFD algorithm, and therefore contain not only information of the underlying PDE but also of the applied numerical methods. We believe that a Python package like JAX-FLUIDS is crucial to facilitate research at the intersection of ML and CFD and may pave the way for an era of differentiable fluid dynamics.

==> figures/fig_convergence/convergence-000.dat <==
0.1 0.549972821364777
0.05 0.398683038960746
0.02 0.207484989990521
0.01 0.114009067263562
0.005 0.0598264009354967
0.002 0.0246428003398216
0.001 0.0124431198484887


==> figures/fig_convergence/convergence-001.dat <==
0.1 0.494975539228299
0.05 0.24748776961415
0.02 0.0989951078456598
0.01 0.0494975539228299
0.005 0.024748776961415
0.002 0.00989951078456598
0.001 0.00494975539228299


==> figures/fig_convergence/convergence-002.dat <==
0.1 0.294115643022823
0.05 0.0905570982456623
0.02 0.0246214078940528
0.01 0.00614778587373654
0.005 0.00147179696821895
0.002 0.000212497596641004
0.001 4.80006599034904e-05


==> figures/fig_convergence/convergence-003.dat <==
0.1 0.264704078720541
0.05 0.0661760196801351
0.02 0.0105881631488216
0.01 0.00264704078720541
0.005 0.000661760196801351
0.002 0.000105881631488216
0.001 2.6470407872054e-05


==> figures/fig_convergence/convergence-004.dat <==
0.1 0.028926273311031
0.05 0.00142933888524995
0.02 1.46384853351078e-05
0.01 4.57229538430859e-07
0.005 1.43242293337842e-08
0.002 1.87884263924687e-10
0.001 4.62138687318259e-11


==> figures/fig_convergence/convergence-005.dat <==
0.1 0.0260336459799279
0.05 0.000813551436872748
0.02 8.33076671357694e-06
0.01 2.60336459799279e-07
0.005 8.13551436872748e-09
0.002 8.33076671357694e-11
0.001 2.60336459799279e-12


==> figures/fig_convergence/convergence-006.dat <==
0.1 0.602238792267092
0.05 0.441842527330629
0.02 0.23044074715348
0.01 0.126634125643938
0.005 0.0664509871623821
0.002 0.0273713188491255
0.001 0.0138208376113674


==> figures/fig_convergence/convergence-007.dat <==
0.1 0.542014913040383
0.05 0.271007456520191
0.02 0.108402982608077
0.01 0.0542014913040383
0.005 0.0271007456520191
0.002 0.0108402982608077
0.001 0.00542014913040383


==> figures/fig_convergence/convergence-008.dat <==
0.1 0.339512607397611
0.05 0.114960958935895
0.02 0.0317668790877752
0.01 0.00979746495579334
0.005 0.00294317137179697
0.002 0.000586236589781811
0.001 0.000170487187253413


==> figures/fig_convergence/convergence-009.dat <==
0.1 0.305561346657849
0.05 0.0763903366644624
0.02 0.012222453866314
0.01 0.00305561346657849
0.005 0.000763903366644624
0.002 0.00012222453866314
0.001 3.05561346657849e-05


==> figures/fig_convergence/convergence-010.dat <==
0.1 0.0314932281892522
0.05 0.00166592876519354
0.02 1.70261143978909e-05
0.01 5.20364736582989e-07
0.005 1.60929540979856e-08
0.002 2.09117076816749e-10
0.001 5.12943663619973e-11


==> figures/fig_convergence/convergence-011.dat <==
0.1 0.028343905370327
0.05 0.000885747042822719
0.02 9.07004971850464e-06
0.01 2.8343905370327e-07
0.005 8.85747042822719e-09
0.002 9.07004971850464e-11
0.001 2.8343905370327e-12


==> figures/fig_convergence/convergence-012.dat <==
0.1 0.849754741230263
0.05 0.622008761140413
0.02 0.325702257900987
0.01 0.17907376744689
0.005 0.0939743346855511
0.002 0.0387087977815987
0.001 0.0195456044134614


==> figures/fig_convergence/convergence-013.dat <==
0.1 0.764779267107236
0.05 0.382389633553618
0.02 0.152955853421447
0.01 0.0764779267107236
0.005 0.0382389633553618
0.002 0.0152955853421447
0.001 0.00764779267107236


==> figures/fig_convergence/convergence-014.dat <==
0.1 0.52165220174139
0.05 0.209123011962263
0.02 0.0667560719965841
0.01 0.0260070790485898
0.005 0.0100228385505057
0.002 0.00277076679189214
0.001 0.00103354902705011


==> figures/fig_convergence/convergence-015.dat <==
0.1 0.469486981567251
0.05 0.117371745391813
0.02 0.01877947926269
0.01 0.00469486981567251
0.005 0.00117371745391813
0.002 0.0001877947926269
0.001 4.69486981567251e-05


==> figures/fig_convergence/convergence-016.dat <==
0.1 0.0466649436436146
0.05 0.00251491786473368
0.02 2.97254793339974e-05
0.01 9.2500704163001e-07
0.005 2.8007660191065e-08
0.002 3.44686501563274e-10
0.001 7.4516837145211e-11


==> figures/fig_convergence/convergence-017.dat <==
0.1 0.0419984492792532
0.05 0.00131245153997666
0.02 1.3439503769361e-05
0.01 4.19984492792532e-07
0.005 1.31245153997666e-08
0.002 1.3439503769361e-10
0.001 4.19984492792532e-12


==> figures/fig_decaying_turbulence/density_rms_decay-000.dat <==
0 0
0.117764705882353 0.0196880390736988
0.235294117647059 0.0172075557739784
0.353176470588235 0.0161790289080924
0.470941176470588 0.0159157701199849
0.588352941176471 0.0158623470140326
0.706117647058824 0.0153395431179897
0.823882352941177 0.0151277877921035
0.941176470588235 0.014727561883438
1.05917647058824 0.0144475373948569
1.17647058823529 0.0136761801254625
1.29435294117647 0.0131891754111418
1.41211764705882 0.0133836371633318
1.52976470588235 0.0127333652633931
1.64752941176471 0.012295222970556
1.76470588235294 0.0123609865760132
1.88247058823529 0.0112395316083695
2.00035294117647 0.0113720954397451
2.11788235294118 0.0112940165931959
2.23564705882353 0.011057605416212
2.35329411764706 0.0106581038243657
2.47094117647059 0.0102224961856473
2.58858823529412 0.0101329192014487
2.706 0.010004111239734
2.82388235294118 0.00870607631816936
2.94129411764706 0.00933609642985386
3.05929411764706 0.00880355005552497
3.17694117647059 0.00857409439973166
3.29447058823529 0.00870112101917706
3.41188235294118 0.00820639262297848
3.52952941176471 0.00839820823803799
3.64729411764706 0.00891826729642579
3.76494117647059 0.00801592454521094
3.88235294117647 0.00797449278045231
4.00011764705882 0.00731271521962986
4.11811764705882 0.0074946232634412
4.23576470588235 0.00760130794876912
4.35329411764706 0.00688041246229961
4.47070588235294 0.00724404040513099
4.58858823529412 0.00696762561026643
4.70623529411765 0.00756663830206049
4.82376470588235 0.006662250530127
4.94152941176471 0.00689196724123129
5.05929411764706 0.00714015095377911
5.17670588235294 0.00736058355155013
5.29423529411765 0.00655645170983546
5.41176470588235 0.00627171966482514
5.52952941176471 0.00663749215874961
5.64741176470588 0.00658611942984842
5.76470588235294 0.00654812686389324
5.88235294117647 0.0064438293361237


==> figures/fig_decaying_turbulence/density_rms_decay-001.dat <==
0 0
0.118941176470588 0.0408370959176356
0.236117647058824 0.073789789702712
0.353647058823529 0.0723399248434411
0.470705882352941 0.0657654892934251
0.589058823529412 0.0618081758905366
0.706235294117647 0.0607604404706156
0.824588235294118 0.0597644706676182
0.942352941176471 0.0577673325230207
1.05976470588235 0.0562481301350996
1.17670588235294 0.0550820381693074
1.29411764705882 0.0533853977569979
1.41188235294118 0.0522665935392167
1.53011764705882 0.0505412704258875
1.64717647058824 0.0499384407859168
1.76564705882353 0.0487321723947435
1.88270588235294 0.0470843582759968
2.00129411764706 0.0451563005727995
2.11882352941176 0.0428602362952706
2.23588235294118 0.041623860448097
2.35317647058824 0.0408359595198572
2.47141176470588 0.0394527505288227
2.58823529411765 0.0375344797843965
2.70647058823529 0.0370468753378953
2.82494117647059 0.0378683406065234
2.94164705882353 0.0372805591584651
3.05941176470588 0.0363649746721516
3.17741176470588 0.0352731386376325
3.29541176470588 0.0340638611564074
3.41258823529412 0.0339453820987797
3.53035294117647 0.033377549479022
3.64835294117647 0.0320436279893334
3.76541176470588 0.0307006216432812
3.88388235294118 0.0308955736146244
4.00070588235294 0.0319710117231693
4.11870588235294 0.0317156686890036
4.23682352941177 0.0315974885233274
4.35435294117647 0.0307880608107671
4.47082352941176 0.0295700477532099
4.58905882352941 0.0285119266859825
4.70611764705882 0.0285874761198426
4.82494117647059 0.0286163707979168
4.94188235294118 0.0279582654420099
5.05941176470588 0.0285369228576264
5.17729411764706 0.0282880136449426
5.29423529411765 0.027091117723985
5.41188235294118 0.025052984037262
5.53011764705882 0.0238370215591264
5.64729411764706 0.0258182943953596
5.76635294117647 0.0270358416338637
5.88376470588235 0.0262424090482177


==> figures/fig_decaying_turbulence/density_rms_decay-002.dat <==
0 0
0.117647058823529 0.0463039890058784
0.236 0.121175853287273
0.353764705882353 0.150549881164739
0.472 0.148767827104124
0.589529411764706 0.139047474833798
0.706823529411765 0.130476811104438
0.823647058823529 0.124618683341564
0.943294117647059 0.120856711000429
1.06117647058824 0.117196181143859
1.178 0.113554132415132
1.29623529411765 0.109529878366279
1.41270588235294 0.106022402584554
1.53152941176471 0.102399798580246
1.64917647058824 0.097941532333991
1.76505882352941 0.0948155843078762
1.88364705882353 0.0933122987410441
2.00105882352941 0.09088011998673
2.11764705882353 0.0878984284641502
2.23647058823529 0.0853786402056391
2.35317647058824 0.0838684010882706
2.47117647058824 0.0841887025673941
2.58976470588235 0.0838502096494029
2.706 0.0817891635063572
2.82552941176471 0.0784016208007945
2.94364705882353 0.0743663119305741
3.06070588235294 0.0710219388873423
3.17717647058824 0.0689078454171441
3.29447058823529 0.0672884877107374
3.41458823529412 0.0662637875406035
3.53082352941176 0.0670943071422163
3.64988235294118 0.0665064289376229
3.76505882352941 0.0633786425701464
3.88341176470588 0.0611486007833588
4.00023529411765 0.0613266827727095
4.11941176470588 0.0619840670576325
4.23741176470588 0.0623980954572939
4.35517647058824 0.0617382225979508
4.47294117647059 0.0604122974250703
4.58858823529412 0.0589451250650938
4.70705882352941 0.0570139951425819
4.82411764705882 0.055099637349343
4.94258823529412 0.0540642493306215
5.06105882352941 0.0534459627787341
5.17870588235294 0.0530380450456002
5.29576470588235 0.0531261671348898
5.41364705882353 0.0540296273017721
5.53258823529412 0.0553421678550026
5.64870588235294 0.0556540466812036
5.76564705882353 0.0545166480133129
5.88423529411765 0.0523768131557719


==> figures/fig_decaying_turbulence/density_rms_decay-003.dat <==
0 0
0.121411764705882 0.0197861907545431
0.240588235294118 0.0177554846360648
0.353058823529412 0.0157947725280443
0.473294117647059 0.015682736579528
0.594 0.0152990728077052
0.707058823529412 0.0149598754579651
0.828352941176471 0.0136322918957846
0.942117647058824 0.0142339689697978
1.06270588235294 0.0135853536952007
1.18317647058824 0.0128986298735754
1.29541176470588 0.0122050262293113
1.41576470588235 0.0126231662682745
1.52952941176471 0.0122202593165659
1.65 0.0120076854155074
1.77176470588235 0.0108557784190284
1.88635294117647 0.0104790600353214
2.00105882352941 0.0104970262764721
2.12270588235294 0.0100381981666919
2.23741176470588 0.00961159417936821
2.35988235294118 0.00963538774504399
2.47447058823529 0.00947223104130772
2.58941176470588 0.00941450045801703
2.71247058823529 0.00960719861654265
2.82823529411765 0.00825126923996157
2.94411764705882 0.00867665244565995
3.05964705882353 0.00856792986427533
3.18294117647059 0.0079623643550828
3.29976470588235 0.00802749125385309
3.41611764705882 0.00790897750304728
3.53258823529412 0.00734467856782938
3.64870588235294 0.0085491641229528
3.76529411764706 0.00735881641151221
3.88964705882353 0.0069174700988576
4.00623529411765 0.00770425685695189
4.12258823529412 0.00706756576188773
4.23964705882353 0.00740112991274079
4.35694117647059 0.00679871555674711
4.474 0.00689101411651866
4.59082352941176 0.00725287503848562
4.708 0.00708395561211432
4.82552941176471 0.00702449524125866
4.94305882352941 0.006447252640625
5.06058823529412 0.00672552388976096
5.17811764705882 0.00677995696488767
5.29564705882353 0.00681955495416822
5.41305882352941 0.0064998155988691
5.53047058823529 0.00649541947203901
5.64811764705882 0.00688292146684225
5.76541176470588 0.00699802796312664
5.88270588235294 0.00614544642879222


==> figures/fig_decaying_turbulence/density_rms_decay-004.dat <==
0 0
0.126235294117647 0.0388339384603483
0.241294117647059 0.0720103976975154
0.358352941176471 0.0741101849836492
0.477294117647059 0.068470593654151
0.598117647058824 0.0629187575035952
0.707176470588235 0.059456292897826
0.827882352941177 0.055875140802686
0.949411764705882 0.0539151506337273
1.06058823529412 0.0528788296400085
1.18447058823529 0.0518135894407563
1.29447058823529 0.049220769990001
1.41811764705882 0.0457588950748691
1.532 0.0439531264785691
1.64823529411765 0.0429435742741914
1.76635294117647 0.0424028263108402
1.88494117647059 0.0411209627044453
2.00435294117647 0.0393782938068776
2.12447058823529 0.0366013454747927
2.24588235294118 0.0352615570975303
2.35364705882353 0.0364963573468045
2.47482352941176 0.0366428415182943
2.59576470588235 0.0345841139373953
2.71623529411765 0.0332406758935204
2.83635294117647 0.0343891926727398
2.94470588235294 0.03427187730396
3.06776470588235 0.0322802717085795
3.17764705882353 0.0308874110394026
3.30164705882353 0.0302766738834872
3.41282352941177 0.0292940828359933
3.53976470588235 0.0289129329752587
3.654 0.0293428754528096
3.76905882352941 0.0288890900018895
3.88470588235294 0.0296328265605409
4.00117647058824 0.0311594366517946
4.11858823529412 0.0305221975710241
4.23529411764706 0.028353651380407
4.36729411764706 0.0270083260720891
4.47070588235294 0.0264978265713443
4.58976470588235 0.0263396389569511
4.70941176470588 0.0264511748070585
4.82929411764706 0.0263557645520837
4.94917647058824 0.0267608446846643
5.06905882352941 0.0265617641095065
5.18870588235294 0.0266222255484104
5.30823529411765 0.0271037561727174
5.41282352941177 0.0259544836672719
5.53305882352941 0.0233485250163863
5.65317647058824 0.0236207000799129
5.77388235294118 0.0262150048875507
5.89541176470588 0.0270769785559103


==> figures/fig_decaying_turbulence/density_rms_decay-005.dat <==
0 0
0.123411764705882 0.043307779564166
0.248470588235294 0.115954955696434
0.359058823529412 0.146822336082249
0.470705882352941 0.14881438160591
0.601647058823529 0.138036275625514
0.717647058823529 0.127349865885264
0.831764705882353 0.119044650185818
0.946352941176471 0.113373585547195
1.06141176470588 0.108837302836844
1.17682352941176 0.103990635458599
1.31023529411765 0.0982221844595408
1.42588235294118 0.0943017917840478
1.54282352941176 0.0916425651502291
1.66294117647059 0.0899058935827326
1.76623529411765 0.0885141573453081
1.88729411764706 0.0866764619256734
2.00776470588235 0.0841734427483259
2.12929411764706 0.0803664896120811
2.23670588235294 0.0762900702872181
2.36423529411765 0.0721620182066123
2.47388235294118 0.0707608636001933
2.60305882352941 0.0714327591663871
2.71364705882353 0.0718006932148305
2.824 0.0698794729362068
2.95411764705882 0.0657612568253675
3.06694117647059 0.0622996541707327
3.18 0.0599581415979763
3.31235294117647 0.0604138195652661
3.42458823529412 0.0625902209826866
3.53623529411765 0.0635313389685223
3.64847058823529 0.0619013498802987
3.77976470588235 0.0582108046080726
3.89352941176471 0.0554935578547802
4.00811764705882 0.0542478751371349
4.12447058823529 0.0549916566928983
4.24211764705882 0.0563585873763678
4.36011764705882 0.0563621546394471
4.47882352941176 0.0549292534503036
4.59894117647059 0.0534699556736702
4.72058823529412 0.0528769648266313
4.84341176470588 0.0521424112241051
4.94576470588235 0.0512032071329674
5.06752941176471 0.0500730238048265
5.18788235294118 0.0490293837671737
5.30623529411765 0.0484248989275873
5.42470588235294 0.0488778429049696
5.54352941176471 0.0502780203844807
5.66376470588235 0.0513958333091759
5.76576470588235 0.0510472150440137
5.88929411764706 0.0492927998042686


==> figures/fig_decaying_turbulence/density_rms_decay-006.dat <==
0 0
0.121647058823529 0.0189731888852334
0.241176470588235 0.0164757603881323
0.354 0.013978137806947
0.475058823529412 0.0131284754973381
0.589764705882353 0.012263334310598
0.711294117647059 0.0113533338684724
0.826235294117647 0.00995263512800349
0.948 0.0101059819129409
1.06317647058824 0.00915198446629366
1.17729411764706 0.0084628093738431
1.29823529411765 0.00775355825269222
1.41258823529412 0.00794004133190288
1.53423529411765 0.00800471796687982
1.64882352941176 0.00732527846138542
1.77094117647059 0.00658701897859216
1.88576470588235 0.00584194466194309
2.00058823529412 0.00582055661892943
2.12294117647059 0.00562085482341477
2.23882352941176 0.00525508771759828
2.35482352941176 0.005244984752121
2.47058823529412 0.00527120650164284
2.59364705882353 0.00545747946480802
2.70976470588235 0.00515106276763606
2.82588235294118 0.00438934568054569
2.94188235294118 0.00455824552014893
3.06541176470588 0.00425964714809633
3.18188235294118 0.00384786262387779
3.29882352941176 0.00383701063871497
3.41576470588235 0.00362684124442735
3.53258823529412 0.00399340412900114
3.64941176470588 0.0042122168473529
3.76623529411765 0.00358231922780213
3.88329411764706 0.0033131955399323
4.00011764705882 0.00324005293404733
4.12458823529412 0.00331501536577928
4.24188235294118 0.00325427300077095
4.35917647058823 0.00287215830461182
4.47635294117647 0.00298172650835434
4.59341176470588 0.00322892501069655
4.71070588235294 0.003236502638679
4.82823529411765 0.00282313013377608
4.94588235294118 0.00238054924324798
5.06352941176471 0.00258703301131238
5.18129411764706 0.00283075576976022
5.29905882352941 0.00256827816618151
5.41682352941177 0.00226267378045762
5.53458823529412 0.00236256548144002
5.65235294117647 0.0027091902129867
5.77 0.0026973076486456
5.88776470588235 0.002468503895468


==> figures/fig_decaying_turbulence/density_rms_decay-007.dat <==
0 0
0.126117647058824 0.038355820462597
0.242 0.0680345620579045
0.360235294117647 0.0686024945649899
0.480588235294118 0.0616607117129324
0.591058823529412 0.0554229707915909
0.715882352941177 0.0500540024709472
0.829882352941177 0.0458828599010749
0.944823529411765 0.0429725613731618
1.06011764705882 0.0413664195292856
1.18929411764706 0.0395824631351814
1.29435294117647 0.0367840276604176
1.41376470588235 0.0335085101838555
1.53482352941176 0.0316633759388733
1.65905882352941 0.0309143685819444
1.77152941176471 0.0302304478064561
1.88447058823529 0.0290529300714733
2.01211764705882 0.0265720793742923
2.12588235294118 0.0240952036970195
2.24023529411765 0.0237012569279726
2.35576470588235 0.02459036901753
2.47247058823529 0.0242643121312269
2.58917647058824 0.0230190634055232
2.72 0.0229833999475796
2.83670588235294 0.0235098098735892
2.95411764705882 0.023012368489515
3.07211764705882 0.0217396069474837
3.19011764705882 0.0202908707379897
3.30870588235294 0.0187236023266424
3.41329411764706 0.0177589493486086
3.53388235294118 0.0173387146028227
3.65541176470588 0.0173812069209025
3.77705882352941 0.0184232919399409
3.88364705882353 0.0198356580701685
4.00552941176471 0.0205399753832518
4.12764705882353 0.0197280030050082
4.25 0.0180076631899662
4.35741176470588 0.016384342649156
4.48011764705882 0.015173652475077
4.60305882352941 0.0150099941889728
4.71094117647059 0.0153077373115875
4.83423529411765 0.015565945105433
4.94211764705882 0.0157170123774985
5.06529411764706 0.0160460882429361
5.18847058823529 0.0160856572955204
5.29647058823529 0.0152252144937247
5.42011764705882 0.013572717235805
5.54447058823529 0.0130359921330553
5.654 0.0140819896428251
5.78011764705882 0.015337118661874
5.89117647058824 0.0151864743355442


==> figures/fig_decaying_turbulence/density_rms_decay-008.dat <==
0 0
0.123647058823529 0.0446100355334145
0.25 0.111642588001298
0.362941176470588 0.136991028859651
0.477176470588235 0.135259775521386
0.594352941176471 0.123532838831148
0.713176470588235 0.110879638764041
0.832470588235294 0.100613164757323
0.953058823529412 0.0934099462552561
1.07517647058824 0.0873977427909411
1.18035294117647 0.0821734036695118
1.30541176470588 0.0762272322933999
1.41458823529412 0.0721791721450687
1.54294117647059 0.0689873441695012
1.65423529411765 0.0671226490324686
1.766 0.0658818535322303
1.89576470588235 0.0644885692830913
2.00717647058824 0.0622831507683144
2.11882352941176 0.0587608033555217
2.25105882352941 0.0541847301979316
2.36682352941176 0.0518633769361826
2.48341176470588 0.0517480691574027
2.60117647058824 0.0522125494952143
2.72 0.0514254217298504
2.84023529411765 0.0488135130547339
2.96035294117647 0.0450661145205146
3.06058823529412 0.0423124974558148
3.182 0.0410307322310785
3.30364705882353 0.0420052678494998
3.42482352941176 0.043333536225689
3.54647058823529 0.0430941956124788
3.64858823529412 0.0412809411094644
3.77188235294118 0.0381803952646042
3.89576470588235 0.036114269536849
4.01941176470588 0.0361885579683705
4.12258823529412 0.0371194755456332
4.24741176470588 0.0378964507695405
4.37317647058824 0.0377242020049525
4.47835294117647 0.0370947875026708
4.60482352941176 0.036167771351079
4.71035294117647 0.0353073849502244
4.83729411764706 0.0340354475697273
4.94317647058824 0.0326973443009082
5.06976470588235 0.0309578394193943
5.19576470588235 0.0298163981899358
5.30082352941176 0.0299299226417101
5.42717647058824 0.0312269337811448
5.53282352941176 0.0324565652699912
5.66023529411765 0.033124938401648
5.76729411764706 0.0328515635457647
5.89682352941176 0.0320343634253912


==> figures/fig_decaying_turbulence/density_rms_decay-009.dat <==
0 0.000487799820638984
0.158957425080479 0.019980612419456
0.33292726546989 0.0163008599998964
0.507228871943475 0.0165235061454483
0.677176048562261 0.0155271711239095
0.847123225181046 0.0145308361023706
1.02142483165463 0.0147534822479226
1.19139274365368 0.0140010471367032
1.36136065565272 0.0132486120254838
1.53572446826709 0.0142029579019942
1.70994313321963 0.0134500044062683
1.88412032741165 0.0122092510899034
2.05840119850498 0.012187997325136
2.22843131664481 0.012167261944875
2.40690073455085 0.0114137900646425
2.54290409368245 0.0111533018501143
2.67896965895483 0.0116245133665445
2.81059785285137 0.00990114407460588
2.98912947689819 0.00987937192533189


==> figures/fig_decaying_turbulence/density_rms_decay-010.dat <==
0 0.000488318205145499
0.136189977553951 0.0521785108886666
0.295292550296257 0.0736225227700394
0.562239835775788 0.0635899682230297
0.825475488188609 0.0598993297288331
1.08862819908039 0.0552330915933585
1.34769604006075 0.0525185711249462
1.61522391618759 0.049315214066882
1.88714769292975 0.0478186379965476
2.15453042139477 0.0429079815662469
2.43918572161715 0.0411659504320735
2.65576676844282 0.038700513719046
2.8768059220246 0.0386735577247067
3.10628437537259 0.037913865230396
3.33565915181927 0.0359346731844879
3.57347322803216 0.0332227446386082
3.80736831737573 0.0344137330423469
3.92211791173985 0.0341558367503512


==> figures/fig_decaying_turbulence/density_rms_decay-011.dat <==
0 0.000731699730958463
0.365419606338805 0.148492019470522
0.721052113194441 0.13161938135993
1.07745182911973 0.123771039931159
1.43351977896085 0.112020299937275
1.79831732389182 0.102951422187894
2.15861529130617 0.0909562638991846
2.53664200884364 0.0874955289336312
2.92267258316183 0.0781801593513973
3.31355523646109 0.0759373687839218
3.72106766472964 0.0693023062926695
4.13336996583846 0.0690081230852172


==> figures/fig_gradients/gradient_check-000.dat <==
0.1 6.06730525805205e-05
0.03 5.46361701636577e-06
0.01 6.07088693926894e-07
0.003 5.46381625360359e-08
0.001 6.07068495472873e-09
0.0003 5.46314646299173e-10
0.0001 6.01872995886765e-11


==> figures/fig_gradients/gradient_check-001.dat <==
0.1 3.03365262902602e-05
0.03 2.73028736612342e-06
0.01 3.03365262902602e-07
0.003 2.73028736612342e-08
0.001 3.03365262902602e-09
0.0003 2.73028736612342e-10
0.0001 3.03365262902602e-11


==> figures/fig_shockbubble/points-000.dat <==
-0.16210937499999 0
-0.16210937499999 10.002
1.57617187500001 20.009
3.31445312500001 30.009
5.05273437500001 40.001
7.138671875 50.005
9.22460937500001 60.008
10.962890625 70
13.048828125 80.009
15.134765625 90.002
17.220703125 100.01
18.958984375 110.01
20.697265625 120
22.435546875 130.01
23.826171875 140
25.564453125 150.01
26.607421875 160
28.345703125 170
29.736328125 180
30.779296875 190
31.822265625 200
32.517578125 210
33.560546875 220.01
34.951171875 230
35.994140625 240
37.037109375 250
38.080078125 260
39.123046875 270.01
40.166015625 280.01
41.208984375 290
42.251953125 300.01
43.294921875 310.01
44.337890625 320.01
45.380859375 330
46.423828125 340.01
47.814453125 350.01
48.857421875 360
49.900390625 370.01
50.943359375 380.01
52.333984375 390
53.376953125 400.01
54.419921875 410
55.462890625 420.01
56.505859375 430.01
57.548828125 440
58.591796875 450.01
59.634765625 460.01
60.677734375 470.01
61.720703125 480.01
63.111328125 490
64.154296875 500
65.197265625 510.01
66.240234375 520.01
67.630859375 530.01
68.326171875 540.01
69.369140625 550
70.412109375 560.01
71.455078125 570.01
72.498046875 580.01
73.541015625 590.01
74.931640625 600.01
75.974609375 610.01
77.017578125 620.01
78.060546875 630.01
79.103515625 640.01
80.146484375 650.01
81.537109375 660.01
82.580078125 670.01
83.623046875 680.01
84.666015625 690.01
85.708984375 700.01
86.751953125 710.01
87.794921875 720.01
88.837890625 730.01
89.880859375 740.01
90.923828125 750.01
91.966796875 760.01
93.009765625 770.01
94.052734375 780.01
95.095703125 790.01
96.138671875 800.01
97.181640625 810.01
98.572265625 820.01
99.615234375 830.01
100.658203125 840.01
101.701171875 850.01
102.744140625 860.01
103.787109375 870.01
104.830078125 880.01
105.873046875 890.01
107.263671875 900.01
108.306640625 910.01
109.349609375 920.01
110.392578125 930.01
111.435546875 940.01
112.826171875 950.01
113.869140625 960.01
114.912109375 970.01
115.955078125 980.01
116.998046875 990.01
118.388671875 1000


==> figures/fig_shockbubble/points-001.dat <==
-0.16210937499999 0
-0.16210937499999 10.002
1.57617187500001 20.009
3.31445312500001 30.009
5.05273437500001 40.001
7.138671875 50.005
9.22460937500001 60.008
11.310546875 70
13.396484375 80.009
15.482421875 90.002
17.220703125 100.01
19.306640625 110.01
21.392578125 120
23.826171875 130.01
25.912109375 140
27.998046875 150.01
30.431640625 160
32.517578125 170
34.951171875 180
37.384765625 190
39.818359375 200
42.251953125 210
44.685546875 220.01
47.119140625 230
49.552734375 240
51.986328125 250
54.419921875 260
56.505859375 270.01
58.939453125 280.01
61.373046875 290
63.458984375 300.01
65.892578125 310.01
67.978515625 320.01
70.412109375 330
72.498046875 340.01
74.583984375 350.01
76.669921875 360
78.755859375 370.01
81.189453125 380.01
83.275390625 390
85.361328125 400.01
87.447265625 410
89.185546875 420.01
91.271484375 430.01
93.357421875 440
95.443359375 450.01
97.181640625 460.01
99.267578125 470.01
101.353515625 480.01
103.091796875 490
104.830078125 500
106.916015625 510.01
108.654296875 520.01
110.392578125 530.01
112.130859375 540.01
113.869140625 550
115.607421875 560.01
117.345703125 570.01
119.083984375 580.01
120.822265625 590.01
122.212890625 600.01
123.951171875 610.01
125.689453125 620.01
127.080078125 630.01
128.818359375 640.01
130.208984375 650.01
131.947265625 660.01
133.337890625 670.01
135.076171875 680.01
136.466796875 690.01
138.205078125 700.01
139.595703125 710.01
141.333984375 720.01
142.724609375 730.01
144.462890625 740.01
145.853515625 750.01
147.591796875 760.01
148.982421875 770.01
150.720703125 780.01
152.111328125 790.01
153.849609375 800.01
155.240234375 810.01
156.630859375 820.01
158.369140625 830.01
159.759765625 840.01
161.498046875 850.01
162.888671875 860.01
164.626953125 870.01
166.017578125 880.01
167.755859375 890.01
169.146484375 900.01
170.884765625 910.01
172.275390625 920.01
173.666015625 930.01
175.404296875 940.01
176.794921875 950.01
178.185546875 960.01
179.923828125 970.01
181.314453125 980.01
182.705078125 990.01
184.443359375 1000


==> figures/fig_shockbubble/points-002.dat <==
49.900390625 0
49.900390625 10.002
49.900390625 20.009
49.900390625 30.009
49.900390625 40.001
49.900390625 50.005
50.248046875 60.008
50.595703125 70
51.638671875 80.009
52.681640625 90.002
53.376953125 100.01
54.419921875 110.01
55.462890625 120
56.505859375 130.01
57.896484375 140
59.287109375 150.01
60.330078125 160
61.720703125 170
63.458984375 180
64.849609375 190
66.240234375 200
67.978515625 210
69.369140625 220.01
71.107421875 230
72.498046875 240
73.888671875 250
75.279296875 260
76.669921875 270.01
78.060546875 280.01
79.451171875 290
80.841796875 300.01
82.232421875 310.01
83.623046875 320.01
84.666015625 330
86.056640625 340.01
87.447265625 350.01
88.837890625 360
90.228515625 370.01
91.619140625 380.01
93.009765625 390
94.400390625 400.01
95.443359375 410
96.833984375 420.01
98.224609375 430.01
99.615234375 440
101.005859375 450.01
102.396484375 460.01
103.787109375 470.01
105.177734375 480.01
106.568359375 490
108.306640625 500
109.697265625 510.01
111.087890625 520.01
112.478515625 530.01
113.869140625 540.01
115.607421875 550
116.998046875 560.01
118.388671875 570.01
120.126953125 580.01
121.517578125 590.01
123.255859375 600.01
124.646484375 610.01
126.384765625 620.01
128.123046875 630.01
129.513671875 640.01
131.251953125 650.01
132.642578125 660.01
134.380859375 670.01
135.771484375 680.01
137.509765625 690.01
139.248046875 700.01
140.638671875 710.01
142.376953125 720.01
143.767578125 730.01
145.158203125 740.01
146.896484375 750.01
148.287109375 760.01
150.025390625 770.01
151.416015625 780.01
153.154296875 790.01
154.544921875 800.01
156.283203125 810.01
157.673828125 820.01
159.064453125 830.01
160.802734375 840.01
162.541015625 850.01
163.931640625 860.01
165.669921875 870.01
167.060546875 880.01
168.798828125 890.01
170.189453125 900.01
171.927734375 910.01
173.318359375 920.01
175.056640625 930.01
176.447265625 940.01
177.837890625 950.01
179.576171875 960.01
180.966796875 970.01
182.357421875 980.01
184.095703125 990.01
185.486328125 1000


==> figures/fig_shockbubble/points-003.dat <==
3.75 23.12925170068
13.2954545454545 77.551020408163
22.3295454545455 130.612244897959
27.7840909090909 167.34693877551
33.5795454545455 220.408163265306
38.0113636363636 273.469387755102
43.9772727272727 326.530612244898
49.7727272727273 379.591836734694
55.0568181818182 432.65306122449
60.8522727272727 484.353741496599
64.2613636363636 522.448979591837
69.7159090909091 575.510204081633
75.3409090909091 628.571428571428
81.1363636363636 680.272108843537
86.7613636363636 731.972789115646
91.875 783.673469387755
97.6704545454545 836.734693877551
101.761363636364 870.748299319728
107.727272727273 922.448979591837
113.863636363636 974.149659863945


==> figures/fig_shockbubble/points-004.dat <==
3.75 21.768707482993
13.9772727272727 77.551020408163
24.2045454545455 130.612244897959
31.1931818181818 167.34693877551
42.2727272727273 219.047619047619
53.5227272727273 273.469387755102
64.6022727272727 326.530612244898
75.5113636363636 379.591836734694
85.7386363636364 432.65306122449
95.7954545454545 485.714285714286
102.272727272727 522.448979591837
111.477272727273 575.510204081633
120.340909090909 628.571428571428
128.522727272727 680.272108843537
136.363636363636 731.972789115646
144.034090909091 785.034013605442
151.875 835.374149659864
157.329545454545 870.748299319728
164.829545454545 922.448979591837
172.670454545455 975.510204081633


==> figures/fig_shockbubble/points-005.dat <==
49.7727272727273 23.12925170068
51.6477272727273 76.190476190476
56.9318181818182 130.612244897959
61.3636363636364 167.34693877551
68.8636363636364 219.047619047619
76.1931818181818 272.108843537415
82.8409090909091 326.530612244898
89.8295454545455 379.591836734694
96.8181818181818 432.65306122449
103.636363636364 485.714285714286
108.238636363636 522.448979591837
115.227272727273 575.510204081633
122.386363636364 628.571428571428
129.715909090909 680.272108843537
137.215909090909 731.972789115646
144.886363636364 783.673469387755
152.556818181818 835.374149659864
157.670454545455 869.387755102041
165.170454545455 922.448979591837
172.670454545455 975.510204081633


==> figures/fig_shocktube_1/shocktube_1-000.dat <==
0.005 1.00000000000004
0.015 1.00000000000048
0.025 1.00000000000019
0.035 0.999999999997701
0.045 0.999999999996737
0.055 1.0000000000078
0.065 1.00000000002329
0.075 0.999999999986532
0.085 0.999999999871444
0.095 0.999999999891837
0.105 1.00000000035957
0.115 1.00000000060466
0.125 0.999999997663416
0.135 0.999999984252971
0.145 0.999999934768851
0.155 0.999999752044462
0.165 0.999999088380724
0.175 0.99999675661356
0.185 0.999988877353665
0.195 0.999963344645111
0.205 0.999884237961466
0.215 0.99965088217117
0.225 0.998999647389747
0.235 0.997297340443519
0.245 0.993168852180316
0.255 0.983892245153761
0.265 0.967286052236222
0.275 0.944468400686828
0.285 0.917857996351396
0.295 0.889459051098324
0.305 0.860483916511206
0.315 0.831552115663974
0.325 0.802969661850244
0.335 0.774897654417635
0.345 0.747427508211435
0.355 0.720609824073779
0.365 0.694476740456296
0.375 0.669031417865376
0.385 0.644306356887171
0.395 0.620242042191458
0.405 0.596936751383613
0.415 0.574236301798209
0.425 0.552294659222696
0.435 0.530963438085583
0.445 0.510332150632419
0.455 0.490162378757925
0.465 0.471005906089995
0.475 0.452030434531338
0.485 0.436899770813529
0.495 0.426106245954056
0.505 0.42597859134883
0.515 0.425998856986066
0.525 0.425685172389994
0.535 0.425083622320915
0.545 0.424219587974553
0.555 0.42367540789618
0.565 0.423702183804084
0.575 0.424882567374875
0.585 0.427053658118337
0.595 0.427588746268509
0.605 0.427130592033558
0.615 0.426804074499344
0.625 0.426729465130764
0.635 0.426624596224805
0.645 0.426143216952672
0.655 0.423809405212728
0.665 0.415552019573946
0.675 0.38983038686899
0.685 0.341430053892385
0.695 0.29413512028764
0.705 0.269174607435472
0.715 0.26263991385568
0.725 0.261778790569538
0.735 0.262601841866618
0.745 0.263988989676802
0.755 0.265288162609089
0.765 0.266129926890365
0.775 0.266276849258446
0.785 0.266110734490277
0.795 0.265937085115174
0.805 0.265904177863648
0.815 0.265864625490035
0.825 0.26551761410084
0.835 0.262789336280842
0.845 0.246394248432374
0.855 0.183114093850254
0.865 0.133631235996931
0.875 0.125834871273898
0.885 0.125079502405612
0.895 0.125007556687375
0.905 0.125000718299224
0.915 0.125000068307794
0.925 0.12500000628531
0.935 0.125000000292636
0.945 0.124999999943887
0.955 0.125000000016951
0.965 0.125000000014171
0.975 0.124999999998376
0.985 0.124999999998785
0.995 0.125000000000267


==> figures/fig_shocktube_1/shocktube_1-001.dat <==
0.005 1.00000000000006
0.015 1.00000000000055
0.025 1.00000000000014
0.035 0.99999999999732
0.045 0.999999999996619
0.055 1.00000000000949
0.065 1.00000000002552
0.075 0.999999999980781
0.085 0.99999999985394
0.095 0.999999999894142
0.105 1.00000000042591
0.115 1.00000000062146
0.125 0.999999997131505
0.135 0.999999981621292
0.145 0.999999924313489
0.155 0.99999971258323
0.165 0.999998943984393
0.175 0.999996245654973
0.185 0.999987134944177
0.195 0.999957633619206
0.205 0.999866282807242
0.215 0.999596905440805
0.225 0.998844768686451
0.235 0.996874251203009
0.245 0.991998876250791
0.255 0.98099725243187
0.265 0.962652433670514
0.275 0.938968481186789
0.285 0.912372129060448
0.295 0.884530239018615
0.305 0.856335858242365
0.315 0.828257293710923
0.325 0.800424323960675
0.335 0.773230829391057
0.345 0.746148292536522
0.355 0.720256935847422
0.365 0.694251447064243
0.375 0.669472498791486
0.385 0.644858623215037
0.395 0.621201309336543
0.405 0.597978601935547
0.415 0.575439404029239
0.425 0.553676264427411
0.435 0.532517000726079
0.445 0.512095264939377
0.455 0.492612792602969
0.465 0.473862777020106
0.475 0.456659568211112
0.485 0.441831613877857
0.495 0.431363285890679
0.505 0.426890093392935
0.515 0.425950540212218
0.525 0.426133562285148
0.535 0.426376371454786
0.545 0.426301142138856
0.555 0.426187865121754
0.565 0.42613586431915
0.575 0.426168936772214
0.585 0.426174086604433
0.595 0.426137873839632
0.605 0.425932711394088
0.615 0.425389890293197
0.625 0.42475849343887
0.635 0.424002070477723
0.645 0.422629307499375
0.655 0.419224855563498
0.665 0.409795529605952
0.675 0.382973997953368
0.685 0.338276687327628
0.695 0.297157555608774
0.705 0.275648549439601
0.715 0.268676569043955
0.725 0.266428097197262
0.735 0.265797800897133
0.745 0.265670092310245
0.755 0.265671008886841
0.765 0.265682520998085
0.775 0.265683151690305
0.785 0.265679514792606
0.795 0.265655369301343
0.805 0.265622753848681
0.815 0.265533962751208
0.825 0.265119844184006
0.835 0.262775763938501
0.845 0.248683238688265
0.855 0.188026295881384
0.865 0.13557674886
0.875 0.126224218040343
0.885 0.125119392671246
0.895 0.125011312480225
0.905 0.125001068176194
0.915 0.125000100787687
0.925 0.125000009424829
0.935 0.125000000416855
0.945 0.124999999734828
0.955 0.125000000051053
0.965 0.12500000004033
0.975 0.124999999994067
0.985 0.124999999996453
0.995 0.125000000000857


==> figures/fig_shocktube_1/shocktube_1-002.dat <==
-0.5 1
-0.498 1
-0.496 1
-0.494 1
-0.492 1
-0.49 1
-0.488 1
-0.486 1
-0.484 1
-0.482 1
-0.48 1
-0.478 1
-0.476 1
-0.474 1
-0.472 1
-0.47 1
-0.468 1
-0.466 1
-0.464 1
-0.462 1
-0.46 1
-0.458 1
-0.456 1
-0.454 1
-0.452 1
-0.45 1
-0.448 1
-0.446 1
-0.444 1
-0.442 1
-0.44 1
-0.438 1
-0.436 1
-0.434 1
-0.432 1
-0.43 1
-0.428 1
-0.426 1
-0.424 1
-0.422 1
-0.42 1
-0.418 1
-0.416 1
-0.414 1
-0.412 1
-0.41 1
-0.408 1
-0.406 1
-0.404 1
-0.402 1
-0.4 1
-0.398 1
-0.396 1
-0.394 1
-0.392 1
-0.39 1
-0.388 1
-0.386 1
-0.384 1
-0.382 1
-0.38 1
-0.378 1
-0.376 1
-0.374 1
-0.372 1
-0.37 1
-0.368 1
-0.366 1
-0.364 1
-0.362 1
-0.36 1
-0.358 1
-0.356 1
-0.354 1
-0.352 1
-0.35 1
-0.348 1
-0.346 1
-0.344 1
-0.342 1
-0.34 1
-0.338 1
-0.336 1
-0.334 1
-0.332 1
-0.33 1
-0.328 1
-0.326 1
-0.324 1
-0.322 1
-0.32 1
-0.318 1
-0.316 1
-0.314 1
-0.312 1
-0.31 1
-0.308 1
-0.306 1
-0.304 1
-0.302 1
-0.3 1
-0.298 1
-0.296 1
-0.294 1
-0.292 1
-0.29 1
-0.288 1
-0.286 1
-0.284 1
-0.282 1
-0.28 1
-0.278 1
-0.276 1
-0.274 1
-0.272 1
-0.27 1
-0.268 1
-0.266 1
-0.264 1
-0.262 1
-0.26 1
-0.258 1
-0.256 1
-0.254 1
-0.252 1
-0.25 1
-0.248 1
-0.246 1
-0.244 1
-0.242 1
-0.24 1
-0.238 1
-0.236 1
-0.234 1
-0.232 1
-0.23 1
-0.228 1
-0.226 1
-0.224 1
-0.222 1
-0.22 1
-0.218 1
-0.216 1
-0.214 1
-0.212 1
-0.21 1
-0.208 1
-0.206 1
-0.204 1
-0.202 1
-0.2 1
-0.198 1
-0.196 1
-0.194 1
-0.192 1
-0.19 1
-0.188 1
-0.186 1
-0.184 1
-0.182 1
-0.18 1
-0.178 1
-0.176 1
-0.174 1
-0.172 1
-0.17 1
-0.168 1
-0.166 1
-0.164 1
-0.162 1
-0.16 1
-0.158 1
-0.156 1
-0.154 1
-0.152 1
-0.15 1
-0.148 1
-0.146 1
-0.144 1
-0.142 1
-0.14 1
-0.138 1
-0.136 1
-0.134 1
-0.132 1
-0.13 1
-0.128 1
-0.126 1
-0.124 1
-0.122 1
-0.12 1
-0.118 1
-0.116 1
-0.114 1
-0.112 1
-0.11 1
-0.108 1
-0.106 1
-0.104 1
-0.102 1
-0.1 1
-0.098 1
-0.096 1
-0.094 1
-0.092 1
-0.09 1
-0.088 1
-0.086 1
-0.084 1
-0.0820000000000001 1
-0.0800000000000001 1
-0.0780000000000001 1
-0.0760000000000001 1
-0.0740000000000001 1
-0.0720000000000001 1
-0.0700000000000001 1
-0.0680000000000001 1
-0.0660000000000001 1
-0.0640000000000001 1
-0.0620000000000001 1
-0.0600000000000001 1
-0.0580000000000001 1
-0.056 1
-0.054 1
-0.052 1
-0.05 1
-0.048 1
-0.046 1
-0.044 1
-0.042 1
-0.04 1
-0.038 1
-0.036 1
-0.034 1
-0.032 1
-0.03 1
-0.028 1
-0.026 1
-0.024 1
-0.022 1
-0.02 1
-0.018 1
-0.016 1
-0.014 1
-0.012 1
-0.01 1
-0.00800000000000001 1
-0.00600000000000001 1
-0.004 1
-0.002 1
0 1
0.002 1
0.004 1
0.00600000000000001 1
0.00800000000000001 1
0.01 1
0.012 1
0.014 1
0.016 1
0.018 1
0.02 1
0.022 1
0.024 1
0.026 1
0.028 1
0.03 1
0.032 1
0.034 1
0.036 1
0.038 1
0.04 1
0.042 1
0.044 1
0.046 1
0.048 1
0.05 1
0.052 1
0.054 1
0.056 1
0.0580000000000001 1
0.0600000000000001 1
0.0620000000000001 1
0.0640000000000001 1
0.0660000000000001 1
0.0680000000000001 1
0.0700000000000001 1
0.0720000000000001 1
0.0740000000000001 1
0.0760000000000001 1
0.078 1
0.08 1
0.082 1
0.084 1
0.086 1
0.088 1
0.09 1
0.092 1
0.094 1
0.096 1
0.098 1
0.1 1
0.102 1
0.104 1
0.106 1
0.108 1
0.11 1
0.112 1
0.114 1
0.116 1
0.118 1
0.12 1
0.122 1
0.124 1
0.126 1
0.128 1
0.13 1
0.132 1
0.134 1
0.136 1
0.138 1
0.14 1
0.142 1
0.144 1
0.146 1
0.148 1
0.15 1
0.152 1
0.154 1
0.156 1
0.158 1
0.16 1
0.162 1
0.164 1
0.166 1
0.168 1
0.17 1
0.172 1
0.174 1
0.176 1
0.178 1
0.18 1
0.182 1
0.184 1
0.186 1
0.188 1
0.19 1
0.192 1
0.194 1
0.196 1
0.198 1
0.2 1
0.202 1
0.204 1
0.206 1
0.208 1
0.21 1
0.212 1
0.214 1
0.216 1
0.218 1
0.22 1
0.222 1
0.224 1
0.226 1
0.228 1
0.23 1
0.232 1
0.234 1
0.236 1
0.238 1
0.24 1
0.242 1
0.244 1
0.246 1
0.248 1
0.25 1
0.252 1
0.254 1
0.256 1
0.258 1
0.26 1
0.262 1
0.264 0.997737067864486
0.266 0.990726655226017
0.268 0.98375570396128
0.27 0.976824047240295
0.272 0.969931518703946
0.274 0.96307795246332
0.276 0.956263183099039
0.278 0.949487045660595
0.28 0.942749375665683
0.282 0.936050009099539
0.284 0.929388782414271
0.286 0.922765532528199
0.288 0.91618009682518
0.29 0.909632313153954
0.292 0.90312201982747
0.294 0.896649055622224
0.296 0.890213259777593
0.298 0.88381447199517
0.3 0.877452532438099
0.302 0.871127281730407
0.304 0.864838560956342
0.306 0.858586211659705
0.308 0.852370075843185
0.31 0.846189995967697
0.312 0.84004581495171
0.314 0.833937376170587
0.316 0.827864523455918
0.318 0.821827101094853
0.32 0.815824953829439
0.322 0.809857926855954
0.324 0.80392586582424
0.326 0.798028616837038
0.328 0.792166026449324
0.33 0.786337941667644
0.332 0.780544209949446
0.334 0.774784679202415
0.336 0.769059197783809
0.338 0.763367614499795
0.34 0.757709778604779
0.342 0.752085539800744
0.344 0.746494748236584
0.346 0.740937254507438
0.348 0.735412909654025
0.35 0.729921565161977
0.352 0.724463072961178
0.354 0.719037285425093
0.356 0.713644055370106
0.358 0.708283236054854
0.36 0.702954681179559
0.362 0.697658244885368
0.364 0.692393781753683
0.366 0.687161146805496
0.368 0.681960195500726
0.37 0.67679078373755
0.372 0.671652767851743
0.374 0.666546004616006
0.376 0.661470351239304
0.378 0.656425665366204
0.38 0.6514118050762
0.382 0.646428628883059
0.384 0.641475995734146
0.386 0.636553765009766
0.388 0.631661796522491
0.39 0.626799950516503
0.392 0.621968087666921
0.394 0.617166069079142
0.396 0.612393756288169
0.398 0.607651011257951
0.4 0.602937696380715
0.402 0.598253674476302
0.404 0.593598808791499
0.406 0.588972962999377
0.408 0.584376001198622
0.41 0.579807787912874
0.412 0.575268188090056
0.414 0.570757067101713
0.416 0.566274290742346
0.418 0.561819725228743
0.42 0.557393237199319
0.422 0.552994693713447
0.424 0.548623962250791
0.426 0.544280910710646
0.428 0.539965407411269
0.43 0.535677321089212
0.432 0.53141652089866
0.434 0.527182876410765
0.436 0.522976257612978
0.438 0.518796534908387
0.44 0.514643579115049
0.442 0.510517261465325
0.444 0.506417453605215
0.446 0.502344027593694
0.448 0.498296855902044
0.45 0.494275811413189
0.452 0.490280767421033
0.454 0.486311597629788
0.456 0.482368176153315
0.458 0.478450377514456
0.46 0.474558076644368
0.462 0.470691148881857
0.464 0.466849469972715
0.466 0.463032916069053
0.468 0.459241363728636
0.47 0.455474689914217
0.472 0.451732771992871
0.474 0.448015487735333
0.476 0.444322715315327
0.478 0.440654333308907
0.48 0.437010220693784
0.482 0.433390256848669
0.484 0.429794321552601
0.486 0.426319428178495
0.488 0.426319428178495
0.49 0.426319428178495
0.492 0.426319428178495
0.494 0.426319428178495
0.496 0.426319428178495
0.498 0.426319428178495
0.5 0.426319428178495
0.502 0.426319428178495
0.504 0.426319428178495
0.506 0.426319428178495
0.508 0.426319428178495
0.51 0.426319428178495
0.512 0.426319428178495
0.514 0.426319428178495
0.516 0.426319428178495
0.518 0.426319428178495
0.52 0.426319428178495
0.522 0.426319428178495
0.524 0.426319428178495
0.526 0.426319428178495
0.528 0.426319428178495
0.53 0.426319428178495
0.532 0.426319428178495
0.534 0.426319428178495
0.536 0.426319428178495
0.538 0.426319428178495
0.54 0.426319428178495
0.542 0.426319428178495
0.544 0.426319428178495
0.546 0.426319428178495
0.548 0.426319428178495
0.55 0.426319428178495
0.552 0.426319428178495
0.554 0.426319428178495
0.556 0.426319428178495
0.558 0.426319428178495
0.56 0.426319428178495
0.562 0.426319428178495
0.564 0.426319428178495
0.566 0.426319428178495
0.568 0.426319428178495
0.57 0.426319428178495
0.572 0.426319428178495
0.574 0.426319428178495
0.576 0.426319428178495
0.578 0.426319428178495
0.58 0.426319428178495
0.582 0.426319428178495
0.584 0.426319428178495
0.586 0.426319428178495
0.588 0.426319428178495
0.59 0.426319428178495
0.592 0.426319428178495
0.594 0.426319428178495
0.596 0.426319428178495
0.598 0.426319428178495
0.6 0.426319428178495
0.602 0.426319428178495
0.604 0.426319428178495
0.606 0.426319428178495
0.608 0.426319428178495
0.61 0.426319428178495
0.612 0.426319428178495
0.614 0.426319428178495
0.616 0.426319428178495
0.618 0.426319428178495
0.62 0.426319428178495
0.622 0.426319428178495
0.624 0.426319428178495
0.626 0.426319428178495
0.628 0.426319428178495
0.63 0.426319428178495
0.632 0.426319428178495
0.634 0.426319428178495
0.636 0.426319428178495
0.638 0.426319428178495
0.64 0.426319428178495
0.642 0.426319428178495
0.644 0.426319428178495
0.646 0.426319428178495
0.648 0.426319428178495
0.65 0.426319428178495
0.652 0.426319428178495
0.654 0.426319428178495
0.656 0.426319428178495
0.658 0.426319428178495
0.66 0.426319428178495
0.662 0.426319428178495
0.664 0.426319428178495
0.666 0.426319428178495
0.668 0.426319428178495
0.67 0.426319428178495
0.672 0.426319428178495
0.674 0.426319428178495
0.676 0.426319428178495
0.678 0.426319428178495
0.68 0.426319428178495
0.682 0.426319428178495
0.684 0.426319428178495
0.686 0.265573711705307
0.688 0.265573711705307
0.69 0.265573711705307
0.692 0.265573711705307
0.694 0.265573711705307
0.696 0.265573711705307
0.698 0.265573711705307
0.7 0.265573711705307
0.702 0.265573711705307
0.704 0.265573711705307
0.706 0.265573711705307
0.708 0.265573711705307
0.71 0.265573711705307
0.712 0.265573711705307
0.714 0.265573711705307
0.716 0.265573711705307
0.718 0.265573711705307
0.72 0.265573711705307
0.722 0.265573711705307
0.724 0.265573711705307
0.726 0.265573711705307
0.728 0.265573711705307
0.73 0.265573711705307
0.732 0.265573711705307
0.734 0.265573711705307
0.736 0.265573711705307
0.738 0.265573711705307
0.74 0.265573711705307
0.742 0.265573711705307
0.744 0.265573711705307
0.746 0.265573711705307
0.748 0.265573711705307
0.75 0.265573711705307
0.752 0.265573711705307
0.754 0.265573711705307
0.756 0.265573711705307
0.758 0.265573711705307
0.76 0.265573711705307
0.762 0.265573711705307
0.764 0.265573711705307
0.766 0.265573711705307
0.768 0.265573711705307
0.77 0.265573711705307
0.772 0.265573711705307
0.774 0.265573711705307
0.776 0.265573711705307
0.778 0.265573711705307
0.78 0.265573711705307
0.782 0.265573711705307
0.784 0.265573711705307
0.786 0.265573711705307
0.788 0.265573711705307
0.79 0.265573711705307
0.792 0.265573711705307
0.794 0.265573711705307
0.796 0.265573711705307
0.798 0.265573711705307
0.8 0.265573711705307
0.802 0.265573711705307
0.804 0.265573711705307
0.806 0.265573711705307
0.808 0.265573711705307
0.81 0.265573711705307
0.812 0.265573711705307
0.814 0.265573711705307
0.816 0.265573711705307
0.818 0.265573711705307
0.82 0.265573711705307
0.822 0.265573711705307
0.824 0.265573711705307
0.826 0.265573711705307
0.828 0.265573711705307
0.83 0.265573711705307
0.832 0.265573711705307
0.834 0.265573711705307
0.836 0.265573711705307
0.838 0.265573711705307
0.84 0.265573711705307
0.842 0.265573711705307
0.844 0.265573711705307
0.846 0.265573711705307
0.848 0.265573711705307
0.85 0.265573711705307
0.852 0.125
0.854 0.125
0.856 0.125
0.858 0.125
0.86 0.125
0.862 0.125
0.864 0.125
0.866 0.125
0.868 0.125
0.87 0.125
0.872 0.125
0.874 0.125
0.876 0.125
0.878 0.125
0.88 0.125
0.882 0.125
0.884 0.125
0.886 0.125
0.888 0.125
0.89 0.125
0.892 0.125
0.894 0.125
0.896 0.125
0.898 0.125
0.9 0.125
0.902 0.125
0.904 0.125
0.906 0.125
0.908 0.125
0.91 0.125
0.912 0.125
0.914 0.125
0.916 0.125
0.918 0.125
0.92 0.125
0.922 0.125
0.924 0.125
0.926 0.125
0.928 0.125
0.93 0.125
0.932 0.125
0.934 0.125
0.936 0.125
0.938 0.125
0.94 0.125
0.942 0.125
0.944 0.125
0.946 0.125
0.948 0.125
0.95 0.125
0.952 0.125
0.954 0.125
0.956 0.125
0.958 0.125
0.96 0.125
0.962 0.125
0.964 0.125
0.966 0.125
0.968 0.125
0.97 0.125
0.972 0.125
0.974 0.125
0.976 0.125
0.978 0.125
0.98 0.125
0.982 0.125
0.984 0.125
0.986 0.125
0.988 0.125
0.99 0.125
0.992 0.125
0.994 0.125
0.996 0.125
0.998 0.125
1 0.125
1.002 0.125
1.004 0.125
1.006 0.125
1.008 0.125
1.01 0.125
1.012 0.125
1.014 0.125
1.016 0.125
1.018 0.125
1.02 0.125
1.022 0.125
1.024 0.125
1.026 0.125
1.028 0.125
1.03 0.125
1.032 0.125
1.034 0.125
1.036 0.125
1.038 0.125
1.04 0.125
1.042 0.125
1.044 0.125
1.046 0.125
1.048 0.125
1.05 0.125
1.052 0.125
1.054 0.125
1.056 0.125
1.058 0.125
1.06 0.125
1.062 0.125
1.064 0.125
1.066 0.125
1.068 0.125
1.07 0.125
1.072 0.125
1.074 0.125
1.076 0.125
1.078 0.125
1.08 0.125
1.082 0.125
1.084 0.125
1.086 0.125
1.088 0.125
1.09 0.125
1.092 0.125
1.094 0.125
1.096 0.125
1.098 0.125
1.1 0.125
1.102 0.125
1.104 0.125
1.106 0.125
1.108 0.125
1.11 0.125
1.112 0.125
1.114 0.125
1.116 0.125
1.118 0.125
1.12 0.125
1.122 0.125
1.124 0.125
1.126 0.125
1.128 0.125
1.13 0.125
1.132 0.125
1.134 0.125
1.136 0.125
1.138 0.125
1.14 0.125
1.142 0.125
1.144 0.125
1.146 0.125
1.148 0.125
1.15 0.125
1.152 0.125
1.154 0.125
1.156 0.125
1.158 0.125
1.16 0.125
1.162 0.125
1.164 0.125
1.166 0.125
1.168 0.125
1.17 0.125
1.172 0.125
1.174 0.125
1.176 0.125
1.178 0.125
1.18 0.125
1.182 0.125
1.184 0.125
1.186 0.125
1.188 0.125
1.19 0.125
1.192 0.125
1.194 0.125
1.196 0.125
1.198 0.125
1.2 0.125
1.202 0.125
1.204 0.125
1.206 0.125
1.208 0.125
1.21 0.125
1.212 0.125
1.214 0.125
1.216 0.125
1.218 0.125
1.22 0.125
1.222 0.125
1.224 0.125
1.226 0.125
1.228 0.125
1.23 0.125
1.232 0.125
1.234 0.125
1.236 0.125
1.238 0.125
1.24 0.125
1.242 0.125
1.244 0.125
1.246 0.125
1.248 0.125
1.25 0.125
1.252 0.125
1.254 0.125
1.256 0.125
1.258 0.125
1.26 0.125
1.262 0.125
1.264 0.125
1.266 0.125
1.268 0.125
1.27 0.125
1.272 0.125
1.274 0.125
1.276 0.125
1.278 0.125
1.28 0.125
1.282 0.125
1.284 0.125
1.286 0.125
1.288 0.125
1.29 0.125
1.292 0.125
1.294 0.125
1.296 0.125
1.298 0.125
1.3 0.125
1.302 0.125
1.304 0.125
1.306 0.125
1.308 0.125
1.31 0.125
1.312 0.125
1.314 0.125
1.316 0.125
1.318 0.125
1.32 0.125
1.322 0.125
1.324 0.125
1.326 0.125
1.328 0.125
1.33 0.125
1.332 0.125
1.334 0.125
1.336 0.125
1.338 0.125
1.34 0.125
1.342 0.125
1.344 0.125
1.346 0.125
1.348 0.125
1.35 0.125
1.352 0.125
1.354 0.125
1.356 0.125
1.358 0.125
1.36 0.125
1.362 0.125
1.364 0.125
1.366 0.125
1.368 0.125
1.37 0.125
1.372 0.125
1.374 0.125
1.376 0.125
1.378 0.125
1.38 0.125
1.382 0.125
1.384 0.125
1.386 0.125
1.388 0.125
1.39 0.125
1.392 0.125
1.394 0.125
1.396 0.125
1.398 0.125
1.4 0.125
1.402 0.125
1.404 0.125
1.406 0.125
1.408 0.125
1.41 0.125
1.412 0.125
1.414 0.125
1.416 0.125
1.418 0.125
1.42 0.125
1.422 0.125
1.424 0.125
1.426 0.125
1.428 0.125
1.43 0.125
1.432 0.125
1.434 0.125
1.436 0.125
1.438 0.125
1.44 0.125
1.442 0.125
1.444 0.125
1.446 0.125
1.448 0.125
1.45 0.125
1.452 0.125
1.454 0.125
1.456 0.125
1.458 0.125
1.46 0.125
1.462 0.125
1.464 0.125
1.466 0.125
1.468 0.125
1.47 0.125
1.472 0.125
1.474 0.125
1.476 0.125
1.478 0.125
1.48 0.125
1.482 0.125
1.484 0.125
1.486 0.125
1.488 0.125
1.49 0.125
1.492 0.125
1.494 0.125
1.496 0.125
1.498 0.125
1.5 0.125


==> figures/fig_shocktube_1/shocktube_1-003.dat <==
0.005 -5.21845303772375e-14
0.015 -5.71019826309915e-13
0.025 -2.33838139460748e-13
0.035 2.71803855594963e-12
0.045 3.85773051516152e-12
0.055 -9.2264245139984e-12
0.065 -2.75539518255639e-11
0.075 1.59296508017569e-11
0.085 1.52107691513102e-10
0.095 1.28039289478908e-10
0.105 -4.25033444868533e-10
0.115 -7.04640733943572e-10
0.125 2.74118479101958e-09
0.135 1.8544072656837e-08
0.145 7.71084193703866e-08
0.155 2.9335737298363e-07
0.165 1.07863859981878e-06
0.175 3.83762711396911e-06
0.185 1.31605557250488e-05
0.195 4.33719057379016e-05
0.205 0.000136978413548245
0.215 0.000413143791617127
0.225 0.00118413229662147
0.235 0.00320137539274617
0.245 0.00810595865567966
0.255 0.0191853602717514
0.265 0.0392120983710573
0.275 0.0671968997779187
0.285 0.100535828645321
0.295 0.136981741458208
0.305 0.175139114212707
0.315 0.214279169484463
0.325 0.254032211054577
0.335 0.294193097651481
0.345 0.334637177650927
0.355 0.375283341611413
0.365 0.416078306580356
0.375 0.456984616306402
0.385 0.49797582491328
0.395 0.539032549573373
0.405 0.580138970245808
0.415 0.621283383272252
0.425 0.662458409077958
0.435 0.703649689040686
0.445 0.744887902630978
0.455 0.78614961504645
0.465 0.827526016979064
0.475 0.868011076211165
0.485 0.904700206886503
0.495 0.923868621210011
0.505 0.928419913111399
0.515 0.927334703222922
0.525 0.929237951429779
0.535 0.929666088176549
0.545 0.930037168918594
0.555 0.930029180480161
0.565 0.929775542378153
0.575 0.9293227424385
0.585 0.928767158291336
0.595 0.928305329307285
0.605 0.92801882069788
0.615 0.928011402787681
0.625 0.92815491274477
0.635 0.928285986261233
0.645 0.928280952935802
0.655 0.927953242883928
0.665 0.927456147154527
0.675 0.927000706044608
0.685 0.926740002573237
0.695 0.9268039466692
0.705 0.927108568568126
0.715 0.92752101379676
0.725 0.927872488926858
0.735 0.928038609787673
0.745 0.927845870001592
0.755 0.927159423142537
0.765 0.926281611769639
0.775 0.925635431735392
0.785 0.925500483526885
0.795 0.926437594400992
0.805 0.928134154631209
0.815 0.929101968347947
0.825 0.927550553905634
0.835 0.913690982153794
0.845 0.830956397124659
0.855 0.46269417265507
0.865 0.0743093246276983
0.875 0.00708345750719809
0.885 0.000673214708229656
0.895 6.39790104601965e-05
0.905 6.08104329228872e-06
0.915 5.79882435360559e-07
0.925 5.61773006222861e-08
0.935 3.77620545904319e-09
0.945 -7.84270869279842e-10
0.955 1.50331131922486e-10
0.965 1.19841761862156e-10
0.975 -1.40175287408482e-11
0.985 -1.02505384619481e-11
0.995 2.25889859365834e-12


==> figures/fig_shocktube_1/shocktube_1-004.dat <==
0.005 -7.49343286963754e-14
0.015 -6.48884458711174e-13
0.025 -1.71622984116948e-13
0.035 3.16663386930715e-12
0.045 3.99555956983554e-12
0.055 -1.12288394262561e-11
0.065 -3.01983088482023e-11
0.075 2.27360358264318e-11
0.085 1.72817296755425e-10
0.095 1.2524565664723e-10
0.105 -5.03941535390634e-10
0.115 -7.35331355893293e-10
0.125 3.39404374420736e-09
0.135 2.17459685801997e-08
0.145 8.95534815324379e-08
0.155 3.40075592090975e-07
0.165 1.24949079023944e-06
0.175 4.44217819269401e-06
0.185 1.522213534307e-05
0.195 5.01301320495014e-05
0.205 0.000158220775061826
0.215 0.00047699224382526
0.225 0.00136728135439641
0.235 0.00370162587340906
0.245 0.00948968674176021
0.255 0.0226319148516564
0.265 0.0448364990964096
0.275 0.0740324892923063
0.285 0.107512066684571
0.295 0.143401705920452
0.305 0.18067517309745
0.315 0.218807497113088
0.325 0.257536024158261
0.335 0.296704561748247
0.345 0.336230059954658
0.355 0.376040614384804
0.365 0.416095978716791
0.375 0.456362373536224
0.385 0.496802766217433
0.395 0.537429278897365
0.405 0.578116956582835
0.415 0.618913227472209
0.425 0.659811012730224
0.435 0.700500344261165
0.445 0.741081228910226
0.455 0.781369712359019
0.465 0.820646969872574
0.475 0.858312422587963
0.485 0.89200589835828
0.495 0.915674237495513
0.505 0.925834118138566
0.515 0.927943570852148
0.525 0.927719017738726
0.535 0.927486005577614
0.545 0.927613908140331
0.555 0.927563070430677
0.565 0.927542737265106
0.575 0.927498333931586
0.585 0.92747145988287
0.595 0.927439243466862
0.605 0.927425979672009
0.615 0.927415502935842
0.625 0.927411987391337
0.635 0.927406275520935
0.645 0.927401636505371
0.655 0.92739910205971
0.665 0.927416425011292
0.675 0.927442397809867
0.685 0.927465156661552
0.695 0.927473064367362
0.705 0.927468847172049
0.715 0.927462964629716
0.725 0.927465554328322
0.735 0.927494451685684
0.745 0.927584778388935
0.755 0.927707026835804
0.765 0.927760933766701
0.775 0.927785167152688
0.785 0.927781904834925
0.795 0.927781464501057
0.805 0.927707602069955
0.815 0.927386660533119
0.825 0.925413456553777
0.835 0.914272703216946
0.845 0.847286518815721
0.855 0.51358732313012
0.865 0.0977073681352489
0.875 0.0105434875904283
0.885 0.00101248326220452
0.895 9.57824804086923e-05
0.905 9.04115260017586e-06
0.915 8.53919554200279e-07
0.925 7.98087131902275e-08
0.935 3.52853431557515e-09
0.945 -2.2447187704628e-09
0.955 4.32209686070781e-10
0.965 3.41456799586383e-10
0.975 -5.02235318770097e-11
0.985 -3.00281380221963e-11
0.995 7.26569830466616e-12


==> figures/fig_shocktube_1/shocktube_1-005.dat <==
-0.5 0
-0.498 0
-0.496 0
-0.494 0
-0.492 0
-0.49 0
-0.488 0
-0.486 0
-0.484 0
-0.482 0
-0.48 0
-0.478 0
-0.476 0
-0.474 0
-0.472 0
-0.47 0
-0.468 0
-0.466 0
-0.464 0
-0.462 0
-0.46 0
-0.458 0
-0.456 0
-0.454 0
-0.452 0
-0.45 0
-0.448 0
-0.446 0
-0.444 0
-0.442 0
-0.44 0
-0.438 0
-0.436 0
-0.434 0
-0.432 0
-0.43 0
-0.428 0
-0.426 0
-0.424 0
-0.422 0
-0.42 0
-0.418 0
-0.416 0
-0.414 0
-0.412 0
-0.41 0
-0.408 0
-0.406 0
-0.404 0
-0.402 0
-0.4 0
-0.398 0
-0.396 0
-0.394 0
-0.392 0
-0.39 0
-0.388 0
-0.386 0
-0.384 0
-0.382 0
-0.38 0
-0.378 0
-0.376 0
-0.374 0
-0.372 0
-0.37 0
-0.368 0
-0.366 0
-0.364 0
-0.362 0
-0.36 0
-0.358 0
-0.356 0
-0.354 0
-0.352 0
-0.35 0
-0.348 0
-0.346 0
-0.344 0
-0.342 0
-0.34 0
-0.338 0
-0.336 0
-0.334 0
-0.332 0
-0.33 0
-0.328 0
-0.326 0
-0.324 0
-0.322 0
-0.32 0
-0.318 0
-0.316 0
-0.314 0
-0.312 0
-0.31 0
-0.308 0
-0.306 0
-0.304 0
-0.302 0
-0.3 0
-0.298 0
-0.296 0
-0.294 0
-0.292 0
-0.29 0
-0.288 0
-0.286 0
-0.284 0
-0.282 0
-0.28 0
-0.278 0
-0.276 0
-0.274 0
-0.272 0
-0.27 0
-0.268 0
-0.266 0
-0.264 0
-0.262 0
-0.26 0
-0.258 0
-0.256 0
-0.254 0
-0.252 0
-0.25 0
-0.248 0
-0.246 0
-0.244 0
-0.242 0
-0.24 0
-0.238 0
-0.236 0
-0.234 0
-0.232 0
-0.23 0
-0.228 0
-0.226 0
-0.224 0
-0.222 0
-0.22 0
-0.218 0
-0.216 0
-0.214 0
-0.212 0
-0.21 0
-0.208 0
-0.206 0
-0.204 0
-0.202 0
-0.2 0
-0.198 0
-0.196 0
-0.194 0
-0.192 0
-0.19 0
-0.188 0
-0.186 0
-0.184 0
-0.182 0
-0.18 0
-0.178 0
-0.176 0
-0.174 0
-0.172 0
-0.17 0
-0.168 0
-0.166 0
-0.164 0
-0.162 0
-0.16 0
-0.158 0
-0.156 0
-0.154 0
-0.152 0
-0.15 0
-0.148 0
-0.146 0
-0.144 0
-0.142 0
-0.14 0
-0.138 0
-0.136 0
-0.134 0
-0.132 0
-0.13 0
-0.128 0
-0.126 0
-0.124 0
-0.122 0
-0.12 0
-0.118 0
-0.116 0
-0.114 0
-0.112 0
-0.11 0
-0.108 0
-0.106 0
-0.104 0
-0.102 0
-0.1 0
-0.098 0
-0.096 0
-0.094 0
-0.092 0
-0.09 0
-0.088 0
-0.086 0
-0.084 0
-0.0820000000000001 0
-0.0800000000000001 0
-0.0780000000000001 0
-0.0760000000000001 0
-0.0740000000000001 0
-0.0720000000000001 0
-0.0700000000000001 0
-0.0680000000000001 0
-0.0660000000000001 0
-0.0640000000000001 0
-0.0620000000000001 0
-0.0600000000000001 0
-0.0580000000000001 0
-0.056 0
-0.054 0
-0.052 0
-0.05 0
-0.048 0
-0.046 0
-0.044 0
-0.042 0
-0.04 0
-0.038 0
-0.036 0
-0.034 0
-0.032 0
-0.03 0
-0.028 0
-0.026 0
-0.024 0
-0.022 0
-0.02 0
-0.018 0
-0.016 0
-0.014 0
-0.012 0
-0.01 0
-0.00800000000000001 0
-0.00600000000000001 0
-0.004 0
-0.002 0
0 0
0.002 0
0.004 0
0.00600000000000001 0
0.00800000000000001 0
0.01 0
0.012 0
0.014 0
0.016 0
0.018 0
0.02 0
0.022 0
0.024 0
0.026 0
0.028 0
0.03 0
0.032 0
0.034 0
0.036 0
0.038 0
0.04 0
0.042 0
0.044 0
0.046 0
0.048 0
0.05 0
0.052 0
0.054 0
0.056 0
0.0580000000000001 0
0.0600000000000001 0
0.0620000000000001 0
0.0640000000000001 0
0.0660000000000001 0
0.0680000000000001 0
0.0700000000000001 0
0.0720000000000001 0
0.0740000000000001 0
0.0760000000000001 0
0.078 0
0.08 0
0.082 0
0.084 0
0.086 0
0.088 0
0.09 0
0.092 0
0.094 0
0.096 0
0.098 0
0.1 0
0.102 0
0.104 0
0.106 0
0.108 0
0.11 0
0.112 0
0.114 0
0.116 0
0.118 0
0.12 0
0.122 0
0.124 0
0.126 0
0.128 0
0.13 0
0.132 0
0.134 0
0.136 0
0.138 0
0.14 0
0.142 0
0.144 0
0.146 0
0.148 0
0.15 0
0.152 0
0.154 0
0.156 0
0.158 0
0.16 0
0.162 0
0.164 0
0.166 0
0.168 0
0.17 0
0.172 0
0.174 0
0.176 0
0.178 0
0.18 0
0.182 0
0.184 0
0.186 0
0.188 0
0.19 0
0.192 0
0.194 0
0.196 0
0.198 0
0.2 0
0.202 0
0.204 0
0.206 0
0.208 0
0.21 0
0.212 0
0.214 0
0.216 0
0.218 0
0.22 0
0.222 0
0.224 0
0.226 0
0.228 0
0.23 0
0.232 0
0.234 0
0.236 0
0.238 0
0.24 0
0.242 0
0.244 0
0.246 0
0.248 0
0.25 0
0.252 0
0.254 0
0.256 0
0.258 0
0.26 0
0.262 0
0.264 0.00267996434160274
0.266 0.0110132976707694
0.268 0.0193466309999361
0.27 0.0276799643291028
0.272 0.0360132976582694
0.274 0.0443466309874361
0.276 0.0526799643166028
0.278 0.0610132976457695
0.28 0.0693466309749361
0.282 0.0776799643041028
0.284 0.0860132976332695
0.286 0.0943466309624362
0.288 0.102679964291603
0.29 0.11101329762077
0.292 0.119346630949936
0.294 0.127679964279103
0.296 0.13601329760827
0.298 0.144346630937436
0.3 0.152679964266603
0.302 0.16101329759577
0.304 0.169346630924936
0.306 0.177679964254103
0.308 0.18601329758327
0.31 0.194346630912436
0.312 0.202679964241603
0.314 0.21101329757077
0.316 0.219346630899936
0.318 0.227679964229103
0.32 0.23601329755827
0.322 0.244346630887436
0.324 0.252679964216603
0.326 0.26101329754577
0.328 0.269346630874936
0.33 0.277679964204103
0.332 0.28601329753327
0.334 0.294346630862436
0.336 0.302679964191603
0.338 0.311013297520769
0.34 0.319346630849936
0.342 0.327679964179103
0.344 0.336013297508269
0.346 0.344346630837436
0.348 0.352679964166603
0.35 0.361013297495769
0.352 0.369346630824936
0.354 0.377679964154103
0.356 0.386013297483269
0.358 0.394346630812436
0.36 0.402679964141603
0.362 0.411013297470769
0.364 0.419346630799936
0.366 0.427679964129103
0.368 0.436013297458269
0.37 0.444346630787436
0.372 0.452679964116603
0.374 0.461013297445769
0.376 0.469346630774936
0.378 0.477679964104103
0.38 0.486013297433269
0.382 0.494346630762436
0.384 0.502679964091603
0.386 0.511013297420769
0.388 0.519346630749936
0.39 0.527679964079103
0.392 0.536013297408269
0.394 0.544346630737436
0.396 0.552679964066603
0.398 0.561013297395769
0.4 0.569346630724936
0.402 0.577679964054103
0.404 0.586013297383269
0.406 0.594346630712436
0.408 0.602679964041603
0.41 0.611013297370769
0.412 0.619346630699936
0.414 0.627679964029103
0.416 0.63601329735827
0.418 0.644346630687436
0.42 0.652679964016603
0.422 0.66101329734577
0.424 0.669346630674936
0.426 0.677679964004103
0.428 0.68601329733327
0.43 0.694346630662436
0.432 0.702679963991603
0.434 0.71101329732077
0.436 0.719346630649936
0.438 0.727679963979103
0.44 0.73601329730827
0.442 0.744346630637436
0.444 0.752679963966603
0.446 0.76101329729577
0.448 0.769346630624936
0.45 0.777679963954103
0.452 0.78601329728327
0.454 0.794346630612436
0.456 0.802679963941603
0.458 0.81101329727077
0.46 0.819346630599936
0.462 0.827679963929103
0.464 0.836013297258269
0.466 0.844346630587436
0.468 0.852679963916603
0.47 0.861013297245769
0.472 0.869346630574936
0.474 0.877679963904103
0.476 0.886013297233269
0.478 0.894346630562436
0.48 0.902679963891603
0.482 0.911013297220769
0.484 0.919346630549936
0.486 0.927452619906449
0.488 0.927452619906449
0.49 0.927452619906449
0.492 0.927452619906449
0.494 0.927452619906449
0.496 0.927452619906449
0.498 0.927452619906449
0.5 0.927452619906449
0.502 0.927452619906449
0.504 0.927452619906449
0.506 0.927452619906449
0.508 0.927452619906449
0.51 0.927452619906449
0.512 0.927452619906449
0.514 0.927452619906449
0.516 0.927452619906449
0.518 0.927452619906449
0.52 0.927452619906449
0.522 0.927452619906449
0.524 0.927452619906449
0.526 0.927452619906449
0.528 0.927452619906449
0.53 0.927452619906449
0.532 0.927452619906449
0.534 0.927452619906449
0.536 0.927452619906449
0.538 0.927452619906449
0.54 0.927452619906449
0.542 0.927452619906449
0.544 0.927452619906449
0.546 0.927452619906449
0.548 0.927452619906449
0.55 0.927452619906449
0.552 0.927452619906449
0.554 0.927452619906449
0.556 0.927452619906449
0.558 0.927452619906449
0.56 0.927452619906449
0.562 0.927452619906449
0.564 0.927452619906449
0.566 0.927452619906449
0.568 0.927452619906449
0.57 0.927452619906449
0.572 0.927452619906449
0.574 0.927452619906449
0.576 0.927452619906449
0.578 0.927452619906449
0.58 0.927452619906449
0.582 0.927452619906449
0.584 0.927452619906449
0.586 0.927452619906449
0.588 0.927452619906449
0.59 0.927452619906449
0.592 0.927452619906449
0.594 0.927452619906449
0.596 0.927452619906449
0.598 0.927452619906449
0.6 0.927452619906449
0.602 0.927452619906449
0.604 0.927452619906449
0.606 0.927452619906449
0.608 0.927452619906449
0.61 0.927452619906449
0.612 0.927452619906449
0.614 0.927452619906449
0.616 0.927452619906449
0.618 0.927452619906449
0.62 0.927452619906449
0.622 0.927452619906449
0.624 0.927452619906449
0.626 0.927452619906449
0.628 0.927452619906449
0.63 0.927452619906449
0.632 0.927452619906449
0.634 0.927452619906449
0.636 0.927452619906449
0.638 0.927452619906449
0.64 0.927452619906449
0.642 0.927452619906449
0.644 0.927452619906449
0.646 0.927452619906449
0.648 0.927452619906449
0.65 0.927452619906449
0.652 0.927452619906449
0.654 0.927452619906449
0.656 0.927452619906449
0.658 0.927452619906449
0.66 0.927452619906449
0.662 0.927452619906449
0.664 0.927452619906449
0.666 0.927452619906449
0.668 0.927452619906449
0.67 0.927452619906449
0.672 0.927452619906449
0.674 0.927452619906449
0.676 0.927452619906449
0.678 0.927452619906449
0.68 0.927452619906449
0.682 0.927452619906449
0.684 0.927452619906449
0.686 0.927452619906449
0.688 0.927452619906449
0.69 0.927452619906449
0.692 0.927452619906449
0.694 0.927452619906449
0.696 0.927452619906449
0.698 0.927452619906449
0.7 0.927452619906449
0.702 0.927452619906449
0.704 0.927452619906449
0.706 0.927452619906449
0.708 0.927452619906449
0.71 0.927452619906449
0.712 0.927452619906449
0.714 0.927452619906449
0.716 0.927452619906449
0.718 0.927452619906449
0.72 0.927452619906449
0.722 0.927452619906449
0.724 0.927452619906449
0.726 0.927452619906449
0.728 0.927452619906449
0.73 0.927452619906449
0.732 0.927452619906449
0.734 0.927452619906449
0.736 0.927452619906449
0.738 0.927452619906449
0.74 0.927452619906449
0.742 0.927452619906449
0.744 0.927452619906449
0.746 0.927452619906449
0.748 0.927452619906449
0.75 0.927452619906449
0.752 0.927452619906449
0.754 0.927452619906449
0.756 0.927452619906449
0.758 0.927452619906449
0.76 0.927452619906449
0.762 0.927452619906449
0.764 0.927452619906449
0.766 0.927452619906449
0.768 0.927452619906449
0.77 0.927452619906449
0.772 0.927452619906449
0.774 0.927452619906449
0.776 0.927452619906449
0.778 0.927452619906449
0.78 0.927452619906449
0.782 0.927452619906449
0.784 0.927452619906449
0.786 0.927452619906449
0.788 0.927452619906449
0.79 0.927452619906449
0.792 0.927452619906449
0.794 0.927452619906449
0.796 0.927452619906449
0.798 0.927452619906449
0.8 0.927452619906449
0.802 0.927452619906449
0.804 0.927452619906449
0.806 0.927452619906449
0.808 0.927452619906449
0.81 0.927452619906449
0.812 0.927452619906449
0.814 0.927452619906449
0.816 0.927452619906449
0.818 0.927452619906449
0.82 0.927452619906449
0.822 0.927452619906449
0.824 0.927452619906449
0.826 0.927452619906449
0.828 0.927452619906449
0.83 0.927452619906449
0.832 0.927452619906449
0.834 0.927452619906449
0.836 0.927452619906449
0.838 0.927452619906449
0.84 0.927452619906449
0.842 0.927452619906449
0.844 0.927452619906449
0.846 0.927452619906449
0.848 0.927452619906449
0.85 0.927452619906449
0.852 0
0.854 0
0.856 0
0.858 0
0.86 0
0.862 0
0.864 0
0.866 0
0.868 0
0.87 0
0.872 0
0.874 0
0.876 0
0.878 0
0.88 0
0.882 0
0.884 0
0.886 0
0.888 0
0.89 0
0.892 0
0.894 0
0.896 0
0.898 0
0.9 0
0.902 0
0.904 0
0.906 0
0.908 0
0.91 0
0.912 0
0.914 0
0.916 0
0.918 0
0.92 0
0.922 0
0.924 0
0.926 0
0.928 0
0.93 0
0.932 0
0.934 0
0.936 0
0.938 0
0.94 0
0.942 0
0.944 0
0.946 0
0.948 0
0.95 0
0.952 0
0.954 0
0.956 0
0.958 0
0.96 0
0.962 0
0.964 0
0.966 0
0.968 0
0.97 0
0.972 0
0.974 0
0.976 0
0.978 0
0.98 0
0.982 0
0.984 0
0.986 0
0.988 0
0.99 0
0.992 0
0.994 0
0.996 0
0.998 0
1 0
1.002 0
1.004 0
1.006 0
1.008 0
1.01 0
1.012 0
1.014 0
1.016 0
1.018 0
1.02 0
1.022 0
1.024 0
1.026 0
1.028 0
1.03 0
1.032 0
1.034 0
1.036 0
1.038 0
1.04 0
1.042 0
1.044 0
1.046 0
1.048 0
1.05 0
1.052 0
1.054 0
1.056 0
1.058 0
1.06 0
1.062 0
1.064 0
1.066 0
1.068 0
1.07 0
1.072 0
1.074 0
1.076 0
1.078 0
1.08 0
1.082 0
1.084 0
1.086 0
1.088 0
1.09 0
1.092 0
1.094 0
1.096 0
1.098 0
1.1 0
1.102 0
1.104 0
1.106 0
1.108 0
1.11 0
1.112 0
1.114 0
1.116 0
1.118 0
1.12 0
1.122 0
1.124 0
1.126 0
1.128 0
1.13 0
1.132 0
1.134 0
1.136 0
1.138 0
1.14 0
1.142 0
1.144 0
1.146 0
1.148 0
1.15 0
1.152 0
1.154 0
1.156 0
1.158 0
1.16 0
1.162 0
1.164 0
1.166 0
1.168 0
1.17 0
1.172 0
1.174 0
1.176 0
1.178 0
1.18 0
1.182 0
1.184 0
1.186 0
1.188 0
1.19 0
1.192 0
1.194 0
1.196 0
1.198 0
1.2 0
1.202 0
1.204 0
1.206 0
1.208 0
1.21 0
1.212 0
1.214 0
1.216 0
1.218 0
1.22 0
1.222 0
1.224 0
1.226 0
1.228 0
1.23 0
1.232 0
1.234 0
1.236 0
1.238 0
1.24 0
1.242 0
1.244 0
1.246 0
1.248 0
1.25 0
1.252 0
1.254 0
1.256 0
1.258 0
1.26 0
1.262 0
1.264 0
1.266 0
1.268 0
1.27 0
1.272 0
1.274 0
1.276 0
1.278 0
1.28 0
1.282 0
1.284 0
1.286 0
1.288 0
1.29 0
1.292 0
1.294 0
1.296 0
1.298 0
1.3 0
1.302 0
1.304 0
1.306 0
1.308 0
1.31 0
1.312 0
1.314 0
1.316 0
1.318 0
1.32 0
1.322 0
1.324 0
1.326 0
1.328 0
1.33 0
1.332 0
1.334 0
1.336 0
1.338 0
1.34 0
1.342 0
1.344 0
1.346 0
1.348 0
1.35 0
1.352 0
1.354 0
1.356 0
1.358 0
1.36 0
1.362 0
1.364 0
1.366 0
1.368 0
1.37 0
1.372 0
1.374 0
1.376 0
1.378 0
1.38 0
1.382 0
1.384 0
1.386 0
1.388 0
1.39 0
1.392 0
1.394 0
1.396 0
1.398 0
1.4 0
1.402 0
1.404 0
1.406 0
1.408 0
1.41 0
1.412 0
1.414 0
1.416 0
1.418 0
1.42 0
1.422 0
1.424 0
1.426 0
1.428 0
1.43 0
1.432 0
1.434 0
1.436 0
1.438 0
1.44 0
1.442 0
1.444 0
1.446 0
1.448 0
1.45 0
1.452 0
1.454 0
1.456 0
1.458 0
1.46 0
1.462 0
1.464 0
1.466 0
1.468 0
1.47 0
1.472 0
1.474 0
1.476 0
1.478 0
1.48 0
1.482 0
1.484 0
1.486 0
1.488 0
1.49 0
1.492 0
1.494 0
1.496 0
1.498 0
1.5 0


==> figures/fig_shocktube_2/shocktube_2-000.dat <==
0.005 0.4449999823909
0.015 0.444999903854207
0.025 0.444999736202303
0.035 0.444999116529517
0.045 0.444997350205273
0.055 0.444992095826179
0.065 0.444977293111036
0.075 0.44493695924854
0.085 0.444831661530399
0.095 0.444570240049328
0.105 0.443959082649917
0.115 0.442604238118747
0.125 0.439922414416604
0.135 0.435742634775098
0.145 0.430405077443262
0.155 0.424352657838252
0.165 0.4179278130427
0.175 0.411338835660698
0.185 0.404696159345022
0.195 0.398053786604473
0.205 0.391433410792072
0.215 0.384829230356388
0.225 0.378208020275408
0.235 0.371522804962037
0.245 0.364709620730731
0.255 0.357847379533158
0.265 0.351108007091346
0.275 0.345300872597232
0.285 0.340986425268313
0.295 0.339808229900869
0.305 0.338628876343302
0.315 0.339858513558793
0.325 0.341782393094333
0.335 0.34234199678405
0.345 0.342998612226894
0.355 0.344202663316923
0.365 0.344332374274456
0.375 0.344210432281646
0.385 0.34443480137762
0.395 0.344595722459204
0.405 0.344495975598841
0.415 0.344443378172215
0.425 0.344478076716277
0.435 0.34447024558415
0.445 0.344452550069897
0.455 0.344476309641351
0.465 0.344527904958526
0.475 0.34453278342915
0.485 0.344427714974857
0.495 0.34430210062792
0.505 0.344300149615123
0.515 0.344373681311721
0.525 0.344450966508035
0.535 0.34447969706859
0.545 0.344392088297203
0.555 0.344237817706797
0.565 0.344241924694496
0.575 0.344316185254756
0.585 0.344362057131739
0.595 0.344371580723639
0.605 0.344380455307117
0.615 0.34439662747599
0.625 0.344435557427482
0.635 0.344511401776062
0.645 0.344679505479019
0.655 0.345159486342308
0.665 0.346735856496579
0.675 0.351863432085771
0.685 0.367490197692647
0.695 0.411768979478671
0.705 0.535878333207392
0.715 0.78585294259714
0.725 1.06209875305947
0.735 1.23663789125912
0.745 1.28177987536481
0.755 1.2866238529158
0.765 1.28415842180764
0.775 1.28195218341025
0.785 1.28259448807952
0.795 1.28946577019025
0.805 1.29853835819441
0.815 1.30500199958941
0.825 1.30483693962443
0.835 1.28166571985752
0.845 1.14526877750505
0.855 0.739538571418751
0.865 0.524236224426054
0.875 0.501806766092849
0.885 0.500126351054155
0.895 0.50000874764832
0.905 0.500000604647756
0.915 0.500000041803978
0.925 0.500000002783931
0.935 0.500000000020594
0.945 0.499999999936747
0.955 0.50000000002665
0.965 0.500000000005854
0.975 0.499999999997584
0.985 0.499999999999862
0.995 0.500000000000222


==> figures/fig_shocktube_2/shocktube_2-001.dat <==
0.005 0.444999980892368
0.015 0.444999896833351
0.025 0.444999712059708
0.035 0.444999054678366
0.045 0.444997125748387
0.055 0.44499144761221
0.065 0.444975344740263
0.075 0.4449314056912
0.085 0.444816388967064
0.095 0.444529816079903
0.105 0.443855179677537
0.115 0.442330630610523
0.125 0.439350692391432
0.135 0.434884321233388
0.145 0.429356088442064
0.155 0.4232093622404
0.165 0.416749352801169
0.175 0.410150603488191
0.185 0.403507534245505
0.195 0.39686240290468
0.205 0.39026060506578
0.215 0.38367814567497
0.225 0.377195812992389
0.235 0.370738623013022
0.245 0.36443394692575
0.255 0.358287518767028
0.265 0.352577873188139
0.275 0.347700862807325
0.285 0.344335304602321
0.295 0.342725642652427
0.305 0.342229882148222
0.315 0.342333672010909
0.325 0.342811385026908
0.335 0.343468075699408
0.345 0.344044867453194
0.355 0.344325738225847
0.365 0.344414701253419
0.375 0.344430883290475
0.385 0.344415744763121
0.395 0.344385187638435
0.405 0.344356360339444
0.415 0.344346516216495
0.425 0.344368451345046
0.435 0.344409881015274
0.445 0.344460052699526
0.455 0.344506671902815
0.465 0.344536637516148
0.475 0.344552199484682
0.485 0.344561425868489
0.495 0.344566038252823
0.505 0.344566601547179
0.515 0.344564915770636
0.525 0.344562449679182
0.535 0.344559583841554
0.545 0.344555761613013
0.555 0.344550542087936
0.565 0.344544901704247
0.575 0.344540252408797
0.585 0.344536339315988
0.595 0.344531041078152
0.605 0.344521135307717
0.615 0.344512398006711
0.625 0.344512845331899
0.635 0.344543112220455
0.645 0.344682091486678
0.655 0.345196598023119
0.665 0.346926477873839
0.675 0.352353893904207
0.685 0.368368557083133
0.695 0.412913315803232
0.705 0.536592856290741
0.715 0.780429329887706
0.725 1.04747704798757
0.735 1.22375039542078
0.745 1.28347099892264
0.755 1.29994911274563
0.765 1.3035417094212
0.775 1.30389604182719
0.785 1.30374164242444
0.795 1.3036065729881
0.805 1.30353198162607
0.815 1.3029606557609
0.825 1.29902970387847
0.835 1.27527342346338
0.845 1.11499857168758
0.855 0.702142868392673
0.865 0.524168960216232
0.875 0.501980200261814
0.885 0.500138367336653
0.895 0.500009564944249
0.905 0.500000661215583
0.915 0.500000045683994
0.925 0.500000003083273
0.935 0.499999999905078
0.945 0.499999999934262
0.955 0.500000000041605
0.965 0.500000000005263
0.975 0.499999999996453
0.985 0.500000000000069
0.995 0.500000000000298


==> figures/fig_shocktube_2/shocktube_2-002.dat <==
-0.5 0.445
-0.498 0.445
-0.496 0.445
-0.494 0.445
-0.492 0.445
-0.49 0.445
-0.488 0.445
-0.486 0.445
-0.484 0.445
-0.482 0.445
-0.48 0.445
-0.478 0.445
-0.476 0.445
-0.474 0.445
-0.472 0.445
-0.47 0.445
-0.468 0.445
-0.466 0.445
-0.464 0.445
-0.462 0.445
-0.46 0.445
-0.458 0.445
-0.456 0.445
-0.454 0.445
-0.452 0.445
-0.45 0.445
-0.448 0.445
-0.446 0.445
-0.444 0.445
-0.442 0.445
-0.44 0.445
-0.438 0.445
-0.436 0.445
-0.434 0.445
-0.432 0.445
-0.43 0.445
-0.428 0.445
-0.426 0.445
-0.424 0.445
-0.422 0.445
-0.42 0.445
-0.418 0.445
-0.416 0.445
-0.414 0.445
-0.412 0.445
-0.41 0.445
-0.408 0.445
-0.406 0.445
-0.404 0.445
-0.402 0.445
-0.4 0.445
-0.398 0.445
-0.396 0.445
-0.394 0.445
-0.392 0.445
-0.39 0.445
-0.388 0.445
-0.386 0.445
-0.384 0.445
-0.382 0.445
-0.38 0.445
-0.378 0.445
-0.376 0.445
-0.374 0.445
-0.372 0.445
-0.37 0.445
-0.368 0.445
-0.366 0.445
-0.364 0.445
-0.362 0.445
-0.36 0.445
-0.358 0.445
-0.356 0.445
-0.354 0.445
-0.352 0.445
-0.35 0.445
-0.348 0.445
-0.346 0.445
-0.344 0.445
-0.342 0.445
-0.34 0.445
-0.338 0.445
-0.336 0.445
-0.334 0.445
-0.332 0.445
-0.33 0.445
-0.328 0.445
-0.326 0.445
-0.324 0.445
-0.322 0.445
-0.32 0.445
-0.318 0.445
-0.316 0.445
-0.314 0.445
-0.312 0.445
-0.31 0.445
-0.308 0.445
-0.306 0.445
-0.304 0.445
-0.302 0.445
-0.3 0.445
-0.298 0.445
-0.296 0.445
-0.294 0.445
-0.292 0.445
-0.29 0.445
-0.288 0.445
-0.286 0.445
-0.284 0.445
-0.282 0.445
-0.28 0.445
-0.278 0.445
-0.276 0.445
-0.274 0.445
-0.272 0.445
-0.27 0.445
-0.268 0.445
-0.266 0.445
-0.264 0.445
-0.262 0.445
-0.26 0.445
-0.258 0.445
-0.256 0.445
-0.254 0.445
-0.252 0.445
-0.25 0.445
-0.248 0.445
-0.246 0.445
-0.244 0.445
-0.242 0.445
-0.24 0.445
-0.238 0.445
-0.236 0.445
-0.234 0.445
-0.232 0.445
-0.23 0.445
-0.228 0.445
-0.226 0.445
-0.224 0.445
-0.222 0.445
-0.22 0.445
-0.218 0.445
-0.216 0.445
-0.214 0.445
-0.212 0.445
-0.21 0.445
-0.208 0.445
-0.206 0.445
-0.204 0.445
-0.202 0.445
-0.2 0.445
-0.198 0.445
-0.196 0.445
-0.194 0.445
-0.192 0.445
-0.19 0.445
-0.188 0.445
-0.186 0.445
-0.184 0.445
-0.182 0.445
-0.18 0.445
-0.178 0.445
-0.176 0.445
-0.174 0.445
-0.172 0.445
-0.17 0.445
-0.168 0.445
-0.166 0.445
-0.164 0.445
-0.162 0.445
-0.16 0.445
-0.158 0.445
-0.156 0.445
-0.154 0.445
-0.152 0.445
-0.15 0.445
-0.148 0.445
-0.146 0.445
-0.144 0.445
-0.142 0.445
-0.14 0.445
-0.138 0.445
-0.136 0.445
-0.134 0.445
-0.132 0.445
-0.13 0.445
-0.128 0.445
-0.126 0.445
-0.124 0.445
-0.122 0.445
-0.12 0.445
-0.118 0.445
-0.116 0.445
-0.114 0.445
-0.112 0.445
-0.11 0.445
-0.108 0.445
-0.106 0.445
-0.104 0.445
-0.102 0.445
-0.1 0.445
-0.098 0.445
-0.096 0.445
-0.094 0.445
-0.092 0.445
-0.09 0.445
-0.088 0.445
-0.086 0.445
-0.084 0.445
-0.0820000000000001 0.445
-0.0800000000000001 0.445
-0.0780000000000001 0.445
-0.0760000000000001 0.445
-0.0740000000000001 0.445
-0.0720000000000001 0.445
-0.0700000000000001 0.445
-0.0680000000000001 0.445
-0.0660000000000001 0.445
-0.0640000000000001 0.445
-0.0620000000000001 0.445
-0.0600000000000001 0.445
-0.0580000000000001 0.445
-0.056 0.445
-0.054 0.445
-0.052 0.445
-0.05 0.445
-0.048 0.445
-0.046 0.445
-0.044 0.445
-0.042 0.445
-0.04 0.445
-0.038 0.445
-0.036 0.445
-0.034 0.445
-0.032 0.445
-0.03 0.445
-0.028 0.445
-0.026 0.445
-0.024 0.445
-0.022 0.445
-0.02 0.445
-0.018 0.445
-0.016 0.445
-0.014 0.445
-0.012 0.445
-0.01 0.445
-0.00800000000000001 0.445
-0.00600000000000001 0.445
-0.004 0.445
-0.002 0.445
0 0.445
0.002 0.445
0.004 0.445
0.00600000000000001 0.445
0.00800000000000001 0.445
0.01 0.445
0.012 0.445
0.014 0.445
0.016 0.445
0.018 0.445
0.02 0.445
0.022 0.445
0.024 0.445
0.026 0.445
0.028 0.445
0.03 0.445
0.032 0.445
0.034 0.445
0.036 0.445
0.038 0.445
0.04 0.445
0.042 0.445
0.044 0.445
0.046 0.445
0.048 0.445
0.05 0.445
0.052 0.445
0.054 0.445
0.056 0.445
0.0580000000000001 0.445
0.0600000000000001 0.445
0.0620000000000001 0.445
0.0640000000000001 0.445
0.0660000000000001 0.445
0.0680000000000001 0.445
0.0700000000000001 0.445
0.0720000000000001 0.445
0.0740000000000001 0.445
0.0760000000000001 0.445
0.078 0.445
0.08 0.445
0.082 0.445
0.084 0.445
0.086 0.445
0.088 0.445
0.09 0.445
0.092 0.445
0.094 0.445
0.096 0.445
0.098 0.445
0.1 0.445
0.102 0.445
0.104 0.445
0.106 0.445
0.108 0.445
0.11 0.445
0.112 0.445
0.114 0.445
0.116 0.445
0.118 0.445
0.12 0.445
0.122 0.445
0.124 0.445
0.126 0.445
0.128 0.445
0.13 0.445
0.132 0.444444439514651
0.134 0.442858168122836
0.136 0.441276429230096
0.138 0.439699213116355
0.14 0.438126510075443
0.142 0.436558310415088
0.144 0.434994604456903
0.146 0.433435382536378
0.148 0.431880635002871
0.15 0.430330352219595
0.152 0.428784524563612
0.154 0.42724314242582
0.156 0.425706196210942
0.158 0.424173676337522
0.16 0.422645573237907
0.162 0.421121877358244
0.164 0.419602579158465
0.166 0.418087669112282
0.168 0.416577137707171
0.17 0.415070975444367
0.172 0.413569172838853
0.174 0.412071720419347
0.176 0.410578608728296
0.178 0.409089828321866
0.18 0.407605369769927
0.182 0.406125223656049
0.184 0.404649380577488
0.186 0.40317783114518
0.188 0.401710565983727
0.19 0.400247575731388
0.192 0.398788851040071
0.194 0.397334382575322
0.196 0.395884161016314
0.198 0.394438177055839
0.2 0.392996421400294
0.202 0.391558884769679
0.204 0.390125557897578
0.206 0.388696431531154
0.208 0.387271496431138
0.21 0.385850743371821
0.212 0.384434163141041
0.214 0.383021746540172
0.216 0.38161348438412
0.218 0.380209367501307
0.22 0.378809386733665
0.222 0.377413532936622
0.224 0.376021796979098
0.226 0.374634169743488
0.228 0.373250642125658
0.23 0.371871205034931
0.232 0.37049584939408
0.234 0.369124566139316
0.236 0.367757346220278
0.238 0.366394180600026
0.24 0.365035060255027
0.242 0.363679976175147
0.244 0.362328919363641
0.246 0.360981880837145
0.248 0.35963885162566
0.25 0.35829982277255
0.252 0.356964785334526
0.254 0.355633730381638
0.256 0.354306648997267
0.258 0.352983532278111
0.26 0.351664371334178
0.262 0.350349157288777
0.264 0.349037881278504
0.266 0.347730534453236
0.268 0.346427107976119
0.27 0.345127593023558
0.272 0.344568474189609
0.274 0.344568474189609
0.276 0.344568474189609
0.278 0.344568474189609
0.28 0.344568474189609
0.282 0.344568474189609
0.284 0.344568474189609
0.286 0.344568474189609
0.288 0.344568474189609
0.29 0.344568474189609
0.292 0.344568474189609
0.294 0.344568474189609
0.296 0.344568474189609
0.298 0.344568474189609
0.3 0.344568474189609
0.302 0.344568474189609
0.304 0.344568474189609
0.306 0.344568474189609
0.308 0.344568474189609
0.31 0.344568474189609
0.312 0.344568474189609
0.314 0.344568474189609
0.316 0.344568474189609
0.318 0.344568474189609
0.32 0.344568474189609
0.322 0.344568474189609
0.324 0.344568474189609
0.326 0.344568474189609
0.328 0.344568474189609
0.33 0.344568474189609
0.332 0.344568474189609
0.334 0.344568474189609
0.336 0.344568474189609
0.338 0.344568474189609
0.34 0.344568474189609
0.342 0.344568474189609
0.344 0.344568474189609
0.346 0.344568474189609
0.348 0.344568474189609
0.35 0.344568474189609
0.352 0.344568474189609
0.354 0.344568474189609
0.356 0.344568474189609
0.358 0.344568474189609
0.36 0.344568474189609
0.362 0.344568474189609
0.364 0.344568474189609
0.366 0.344568474189609
0.368 0.344568474189609
0.37 0.344568474189609
0.372 0.344568474189609
0.374 0.344568474189609
0.376 0.344568474189609
0.378 0.344568474189609
0.38 0.344568474189609
0.382 0.344568474189609
0.384 0.344568474189609
0.386 0.344568474189609
0.388 0.344568474189609
0.39 0.344568474189609
0.392 0.344568474189609
0.394 0.344568474189609
0.396 0.344568474189609
0.398 0.344568474189609
0.4 0.344568474189609
0.402 0.344568474189609
0.404 0.344568474189609
0.406 0.344568474189609
0.408 0.344568474189609
0.41 0.344568474189609
0.412 0.344568474189609
0.414 0.344568474189609
0.416 0.344568474189609
0.418 0.344568474189609
0.42 0.344568474189609
0.422 0.344568474189609
0.424 0.344568474189609
0.426 0.344568474189609
0.428 0.344568474189609
0.43 0.344568474189609
0.432 0.344568474189609
0.434 0.344568474189609
0.436 0.344568474189609
0.438 0.344568474189609
0.44 0.344568474189609
0.442 0.344568474189609
0.444 0.344568474189609
0.446 0.344568474189609
0.448 0.344568474189609
0.45 0.344568474189609
0.452 0.344568474189609
0.454 0.344568474189609
0.456 0.344568474189609
0.458 0.344568474189609
0.46 0.344568474189609
0.462 0.344568474189609
0.464 0.344568474189609
0.466 0.344568474189609
0.468 0.344568474189609
0.47 0.344568474189609
0.472 0.344568474189609
0.474 0.344568474189609
0.476 0.344568474189609
0.478 0.344568474189609
0.48 0.344568474189609
0.482 0.344568474189609
0.484 0.344568474189609
0.486 0.344568474189609
0.488 0.344568474189609
0.49 0.344568474189609
0.492 0.344568474189609
0.494 0.344568474189609
0.496 0.344568474189609
0.498 0.344568474189609
0.5 0.344568474189609
0.502 0.344568474189609
0.504 0.344568474189609
0.506 0.344568474189609
0.508 0.344568474189609
0.51 0.344568474189609
0.512 0.344568474189609
0.514 0.344568474189609
0.516 0.344568474189609
0.518 0.344568474189609
0.52 0.344568474189609
0.522 0.344568474189609
0.524 0.344568474189609
0.526 0.344568474189609
0.528 0.344568474189609
0.53 0.344568474189609
0.532 0.344568474189609
0.534 0.344568474189609
0.536 0.344568474189609
0.538 0.344568474189609
0.54 0.344568474189609
0.542 0.344568474189609
0.544 0.344568474189609
0.546 0.344568474189609
0.548 0.344568474189609
0.55 0.344568474189609
0.552 0.344568474189609
0.554 0.344568474189609
0.556 0.344568474189609
0.558 0.344568474189609
0.56 0.344568474189609
0.562 0.344568474189609
0.564 0.344568474189609
0.566 0.344568474189609
0.568 0.344568474189609
0.57 0.344568474189609
0.572 0.344568474189609
0.574 0.344568474189609
0.576 0.344568474189609
0.578 0.344568474189609
0.58 0.344568474189609
0.582 0.344568474189609
0.584 0.344568474189609
0.586 0.344568474189609
0.588 0.344568474189609
0.59 0.344568474189609
0.592 0.344568474189609
0.594 0.344568474189609
0.596 0.344568474189609
0.598 0.344568474189609
0.6 0.344568474189609
0.602 0.344568474189609
0.604 0.344568474189609
0.606 0.344568474189609
0.608 0.344568474189609
0.61 0.344568474189609
0.612 0.344568474189609
0.614 0.344568474189609
0.616 0.344568474189609
0.618 0.344568474189609
0.62 0.344568474189609
0.622 0.344568474189609
0.624 0.344568474189609
0.626 0.344568474189609
0.628 0.344568474189609
0.63 0.344568474189609
0.632 0.344568474189609
0.634 0.344568474189609
0.636 0.344568474189609
0.638 0.344568474189609
0.64 0.344568474189609
0.642 0.344568474189609
0.644 0.344568474189609
0.646 0.344568474189609
0.648 0.344568474189609
0.65 0.344568474189609
0.652 0.344568474189609
0.654 0.344568474189609
0.656 0.344568474189609
0.658 0.344568474189609
0.66 0.344568474189609
0.662 0.344568474189609
0.664 0.344568474189609
0.666 0.344568474189609
0.668 0.344568474189609
0.67 0.344568474189609
0.672 0.344568474189609
0.674 0.344568474189609
0.676 0.344568474189609
0.678 0.344568474189609
0.68 0.344568474189609
0.682 0.344568474189609
0.684 0.344568474189609
0.686 0.344568474189609
0.688 0.344568474189609
0.69 0.344568474189609
0.692 0.344568474189609
0.694 0.344568474189609
0.696 0.344568474189609
0.698 0.344568474189609
0.7 0.344568474189609
0.702 0.344568474189609
0.704 0.344568474189609
0.706 0.344568474189609
0.708 0.344568474189609
0.71 0.344568474189609
0.712 0.344568474189609
0.714 0.344568474189609
0.716 1.3040845320262
0.718 1.3040845320262
0.72 1.3040845320262
0.722 1.3040845320262
0.724 1.3040845320262
0.726 1.3040845320262
0.728 1.3040845320262
0.73 1.3040845320262
0.732 1.3040845320262
0.734 1.3040845320262
0.736 1.3040845320262
0.738 1.3040845320262
0.74 1.3040845320262
0.742 1.3040845320262
0.744 1.3040845320262
0.746 1.3040845320262
0.748 1.3040845320262
0.75 1.3040845320262
0.752 1.3040845320262
0.754 1.3040845320262
0.756 1.3040845320262
0.758 1.3040845320262
0.76 1.3040845320262
0.762 1.3040845320262
0.764 1.3040845320262
0.766 1.3040845320262
0.768 1.3040845320262
0.77 1.3040845320262
0.772 1.3040845320262
0.774 1.3040845320262
0.776 1.3040845320262
0.778 1.3040845320262
0.78 1.3040845320262
0.782 1.3040845320262
0.784 1.3040845320262
0.786 1.3040845320262
0.788 1.3040845320262
0.79 1.3040845320262
0.792 1.3040845320262
0.794 1.3040845320262
0.796 1.3040845320262
0.798 1.3040845320262
0.8 1.3040845320262
0.802 1.3040845320262
0.804 1.3040845320262
0.806 1.3040845320262
0.808 1.3040845320262
0.81 1.3040845320262
0.812 1.3040845320262
0.814 1.3040845320262
0.816 1.3040845320262
0.818 1.3040845320262
0.82 1.3040845320262
0.822 1.3040845320262
0.824 1.3040845320262
0.826 1.3040845320262
0.828 1.3040845320262
0.83 1.3040845320262
0.832 1.3040845320262
0.834 1.3040845320262
0.836 1.3040845320262
0.838 1.3040845320262
0.84 1.3040845320262
0.842 1.3040845320262
0.844 1.3040845320262
0.846 1.3040845320262
0.848 0.5
0.85 0.5
0.852 0.5
0.854 0.5
0.856 0.5
0.858 0.5
0.86 0.5
0.862 0.5
0.864 0.5
0.866 0.5
0.868 0.5
0.87 0.5
0.872 0.5
0.874 0.5
0.876 0.5
0.878 0.5
0.88 0.5
0.882 0.5
0.884 0.5
0.886 0.5
0.888 0.5
0.89 0.5
0.892 0.5
0.894 0.5
0.896 0.5
0.898 0.5
0.9 0.5
0.902 0.5
0.904 0.5
0.906 0.5
0.908 0.5
0.91 0.5
0.912 0.5
0.914 0.5
0.916 0.5
0.918 0.5
0.92 0.5
0.922 0.5
0.924 0.5
0.926 0.5
0.928 0.5
0.93 0.5
0.932 0.5
0.934 0.5
0.936 0.5
0.938 0.5
0.94 0.5
0.942 0.5
0.944 0.5
0.946 0.5
0.948 0.5
0.95 0.5
0.952 0.5
0.954 0.5
0.956 0.5
0.958 0.5
0.96 0.5
0.962 0.5
0.964 0.5
0.966 0.5
0.968 0.5
0.97 0.5
0.972 0.5
0.974 0.5
0.976 0.5
0.978 0.5
0.98 0.5
0.982 0.5
0.984 0.5
0.986 0.5
0.988 0.5
0.99 0.5
0.992 0.5
0.994 0.5
0.996 0.5
0.998 0.5
1 0.5
1.002 0.5
1.004 0.5
1.006 0.5
1.008 0.5
1.01 0.5
1.012 0.5
1.014 0.5
1.016 0.5
1.018 0.5
1.02 0.5
1.022 0.5
1.024 0.5
1.026 0.5
1.028 0.5
1.03 0.5
1.032 0.5
1.034 0.5
1.036 0.5
1.038 0.5
1.04 0.5
1.042 0.5
1.044 0.5
1.046 0.5
1.048 0.5
1.05 0.5
1.052 0.5
1.054 0.5
1.056 0.5
1.058 0.5
1.06 0.5
1.062 0.5
1.064 0.5
1.066 0.5
1.068 0.5
1.07 0.5
1.072 0.5
1.074 0.5
1.076 0.5
1.078 0.5
1.08 0.5
1.082 0.5
1.084 0.5
1.086 0.5
1.088 0.5
1.09 0.5
1.092 0.5
1.094 0.5
1.096 0.5
1.098 0.5
1.1 0.5
1.102 0.5
1.104 0.5
1.106 0.5
1.108 0.5
1.11 0.5
1.112 0.5
1.114 0.5
1.116 0.5
1.118 0.5
1.12 0.5
1.122 0.5
1.124 0.5
1.126 0.5
1.128 0.5
1.13 0.5
1.132 0.5
1.134 0.5
1.136 0.5
1.138 0.5
1.14 0.5
1.142 0.5
1.144 0.5
1.146 0.5
1.148 0.5
1.15 0.5
1.152 0.5
1.154 0.5
1.156 0.5
1.158 0.5
1.16 0.5
1.162 0.5
1.164 0.5
1.166 0.5
1.168 0.5
1.17 0.5
1.172 0.5
1.174 0.5
1.176 0.5
1.178 0.5
1.18 0.5
1.182 0.5
1.184 0.5
1.186 0.5
1.188 0.5
1.19 0.5
1.192 0.5
1.194 0.5
1.196 0.5
1.198 0.5
1.2 0.5
1.202 0.5
1.204 0.5
1.206 0.5
1.208 0.5
1.21 0.5
1.212 0.5
1.214 0.5
1.216 0.5
1.218 0.5
1.22 0.5
1.222 0.5
1.224 0.5
1.226 0.5
1.228 0.5
1.23 0.5
1.232 0.5
1.234 0.5
1.236 0.5
1.238 0.5
1.24 0.5
1.242 0.5
1.244 0.5
1.246 0.5
1.248 0.5
1.25 0.5
1.252 0.5
1.254 0.5
1.256 0.5
1.258 0.5
1.26 0.5
1.262 0.5
1.264 0.5
1.266 0.5
1.268 0.5
1.27 0.5
1.272 0.5
1.274 0.5
1.276 0.5
1.278 0.5
1.28 0.5
1.282 0.5
1.284 0.5
1.286 0.5
1.288 0.5
1.29 0.5
1.292 0.5
1.294 0.5
1.296 0.5
1.298 0.5
1.3 0.5
1.302 0.5
1.304 0.5
1.306 0.5
1.308 0.5
1.31 0.5
1.312 0.5
1.314 0.5
1.316 0.5
1.318 0.5
1.32 0.5
1.322 0.5
1.324 0.5
1.326 0.5
1.328 0.5
1.33 0.5
1.332 0.5
1.334 0.5
1.336 0.5
1.338 0.5
1.34 0.5
1.342 0.5
1.344 0.5
1.346 0.5
1.348 0.5
1.35 0.5
1.352 0.5
1.354 0.5
1.356 0.5
1.358 0.5
1.36 0.5
1.362 0.5
1.364 0.5
1.366 0.5
1.368 0.5
1.37 0.5
1.372 0.5
1.374 0.5
1.376 0.5
1.378 0.5
1.38 0.5
1.382 0.5
1.384 0.5
1.386 0.5
1.388 0.5
1.39 0.5
1.392 0.5
1.394 0.5
1.396 0.5
1.398 0.5
1.4 0.5
1.402 0.5
1.404 0.5
1.406 0.5
1.408 0.5
1.41 0.5
1.412 0.5
1.414 0.5
1.416 0.5
1.418 0.5
1.42 0.5
1.422 0.5
1.424 0.5
1.426 0.5
1.428 0.5
1.43 0.5
1.432 0.5
1.434 0.5
1.436 0.5
1.438 0.5
1.44 0.5
1.442 0.5
1.444 0.5
1.446 0.5
1.448 0.5
1.45 0.5
1.452 0.5
1.454 0.5
1.456 0.5
1.458 0.5
1.46 0.5
1.462 0.5
1.464 0.5
1.466 0.5
1.468 0.5
1.47 0.5
1.472 0.5
1.474 0.5
1.476 0.5
1.478 0.5
1.48 0.5
1.482 0.5
1.484 0.5
1.486 0.5
1.488 0.5
1.49 0.5
1.492 0.5
1.494 0.5
1.496 0.5
1.498 0.5
1.5 0.5


==> figures/fig_shocktube_2/shocktube_2-003.dat <==
0.005 0.698000138752018
0.015 0.698000716602943
0.025 0.698001970408807
0.035 0.698006614247377
0.045 0.698019839460082
0.055 0.698059176104273
0.065 0.698170002572221
0.075 0.698471994992115
0.085 0.6992604978697
0.095 0.70121876426557
0.105 0.705800509104599
0.115 0.715977335539908
0.125 0.736189021359006
0.135 0.767884664699787
0.145 0.808723014888861
0.155 0.85552705508218
0.165 0.905798706386052
0.175 0.958000120391085
0.185 1.01130958414103
0.195 1.06531821020617
0.205 1.11987537707629
0.215 1.17503770438415
0.225 1.23109008388363
0.235 1.28856195903358
0.245 1.34779747172334
0.255 1.40873363678233
0.265 1.46891733516942
0.275 1.52211290436551
0.285 1.56073507904058
0.295 1.57386316413792
0.305 1.57820919579778
0.315 1.57381495385557
0.325 1.55958995025688
0.335 1.54543580763422
0.345 1.53931011898701
0.355 1.53751509943484
0.365 1.53206407213506
0.375 1.52883105659764
0.385 1.52984196771489
0.395 1.52998888297896
0.405 1.52930928201424
0.415 1.52936410112837
0.425 1.52977515465985
0.435 1.52980198400318
0.445 1.52968672793978
0.455 1.52975982333864
0.465 1.52994544762033
0.475 1.53006833336253
0.485 1.53005910820179
0.495 1.53009592096652
0.505 1.53019076484567
0.515 1.53027780024608
0.525 1.53031978917876
0.535 1.53036415438766
0.545 1.53046328583255
0.555 1.53057318296781
0.565 1.53064150142504
0.575 1.53066655331405
0.585 1.53071637295355
0.595 1.53077151387249
0.605 1.53078722389775
0.615 1.53075766542289
0.625 1.53070907881446
0.635 1.53066148406722
0.645 1.5305868329468
0.655 1.53045060148845
0.665 1.530274946195
0.675 1.53010407133826
0.685 1.52993853703323
0.695 1.52974676773274
0.705 1.52954890552345
0.715 1.5293871957801
0.725 1.52926867148016
0.735 1.52919772312266
0.745 1.52918137041183
0.755 1.52916527599197
0.765 1.52904371150564
0.775 1.52888143811351
0.785 1.52882407560783
0.795 1.5287992103638
0.805 1.5287095139424
0.815 1.52796585532202
0.825 1.52310608861063
0.835 1.49403808452286
0.845 1.31739192305482
0.855 0.610487583729984
0.865 0.0636153068308961
0.875 0.00458133044653665
0.885 0.000319580460556898
0.895 2.21219945329407e-05
0.905 1.52905381748295e-06
0.915 1.05738324489756e-07
0.925 7.39809130316317e-09
0.935 -2.07990720535315e-12
0.945 -1.56638288385055e-10
0.955 6.65092277002976e-11
0.965 1.48643308692012e-11
0.975 -6.11017892270032e-12
0.985 -3.45929011084389e-13
0.995 5.63848749389989e-13


==> figures/fig_shocktube_2/shocktube_2-004.dat <==
0.005 0.69800014305224
0.015 0.698000772374225
0.025 0.698002155708654
0.035 0.698007077291303
0.045 0.698021518530995
0.055 0.69806402914809
0.065 0.698184591530291
0.075 0.698513565870109
0.085 0.699374805489536
0.095 0.701521258717011
0.105 0.706577994578879
0.115 0.718025326640324
0.125 0.74049505283346
0.135 0.774417306815221
0.145 0.816796603980915
0.155 0.86442722709571
0.165 0.915084608524869
0.175 0.967481602861448
0.185 1.02091708361747
0.195 1.07506410037126
0.205 1.12964033045251
0.215 1.18461260319863
0.225 1.23983792917962
0.235 1.29516572282997
0.245 1.35039008979922
0.255 1.40458302368246
0.265 1.45585573717968
0.275 1.50001517319383
0.285 1.53083813516496
0.295 1.54567432620005
0.305 1.55026344213185
0.315 1.54929264981632
0.325 1.54487626831005
0.335 1.53882660249644
0.345 1.53352184590247
0.355 1.5309369673935
0.365 1.53011539158768
0.375 1.52996567241332
0.385 1.53010615536237
0.395 1.53038592782611
0.405 1.53064803251765
0.415 1.53073605863559
0.425 1.53053180532879
0.435 1.53014824640527
0.445 1.5296832601499
0.455 1.52924968269985
0.465 1.52896805532018
0.475 1.52881859610723
0.485 1.52872832641056
0.495 1.52867971887285
0.505 1.5286637543447
0.515 1.52866310660349
0.525 1.52867126933262
0.535 1.52868590155167
0.545 1.52870650857555
0.555 1.52873185584105
0.565 1.52875708086958
0.575 1.52877660043308
0.585 1.52878908554344
0.595 1.52879695040933
0.605 1.52880214680691
0.615 1.52880565583656
0.625 1.52880788578601
0.635 1.52880867389222
0.645 1.52880842690998
0.655 1.5288071605911
0.665 1.52880488958412
0.675 1.5288020419954
0.685 1.52879875774665
0.695 1.52879510143545
0.705 1.52879106713054
0.715 1.52878657695335
0.725 1.52878182878676
0.735 1.5287758093899
0.745 1.52876969255098
0.755 1.52876392222758
0.765 1.52875811179286
0.775 1.52875243098821
0.785 1.52874241749206
0.795 1.52871301236313
0.805 1.52856435656439
0.815 1.52771046553817
0.825 1.52266513073497
0.835 1.49278284982012
0.845 1.29110604857831
0.855 0.5682382489934
0.865 0.0685421507756468
0.875 0.00506976542593953
0.885 0.000350190021438187
0.895 2.4187932432246e-05
0.905 1.67203149593609e-06
0.915 1.15592632851413e-07
0.925 7.80021476647894e-09
0.935 -2.40257017457364e-10
0.945 -1.66207534664163e-10
0.955 1.05219512749288e-10
0.965 1.33110872326605e-11
0.975 -8.96896092467961e-12
0.985 1.79379740903294e-13
0.995 7.57649736632588e-13


==> figures/fig_shocktube_2/shocktube_2-005.dat <==
-0.5 0.698
-0.498 0.698
-0.496 0.698
-0.494 0.698
-0.492 0.698
-0.49 0.698
-0.488 0.698
-0.486 0.698
-0.484 0.698
-0.482 0.698
-0.48 0.698
-0.478 0.698
-0.476 0.698
-0.474 0.698
-0.472 0.698
-0.47 0.698
-0.468 0.698
-0.466 0.698
-0.464 0.698
-0.462 0.698
-0.46 0.698
-0.458 0.698
-0.456 0.698
-0.454 0.698
-0.452 0.698
-0.45 0.698
-0.448 0.698
-0.446 0.698
-0.444 0.698
-0.442 0.698
-0.44 0.698
-0.438 0.698
-0.436 0.698
-0.434 0.698
-0.432 0.698
-0.43 0.698
-0.428 0.698
-0.426 0.698
-0.424 0.698
-0.422 0.698
-0.42 0.698
-0.418 0.698
-0.416 0.698
-0.414 0.698
-0.412 0.698
-0.41 0.698
-0.408 0.698
-0.406 0.698
-0.404 0.698
-0.402 0.698
-0.4 0.698
-0.398 0.698
-0.396 0.698
-0.394 0.698
-0.392 0.698
-0.39 0.698
-0.388 0.698
-0.386 0.698
-0.384 0.698
-0.382 0.698
-0.38 0.698
-0.378 0.698
-0.376 0.698
-0.374 0.698
-0.372 0.698
-0.37 0.698
-0.368 0.698
-0.366 0.698
-0.364 0.698
-0.362 0.698
-0.36 0.698
-0.358 0.698
-0.356 0.698
-0.354 0.698
-0.352 0.698
-0.35 0.698
-0.348 0.698
-0.346 0.698
-0.344 0.698
-0.342 0.698
-0.34 0.698
-0.338 0.698
-0.336 0.698
-0.334 0.698
-0.332 0.698
-0.33 0.698
-0.328 0.698
-0.326 0.698
-0.324 0.698
-0.322 0.698
-0.32 0.698
-0.318 0.698
-0.316 0.698
-0.314 0.698
-0.312 0.698
-0.31 0.698
-0.308 0.698
-0.306 0.698
-0.304 0.698
-0.302 0.698
-0.3 0.698
-0.298 0.698
-0.296 0.698
-0.294 0.698
-0.292 0.698
-0.29 0.698
-0.288 0.698
-0.286 0.698
-0.284 0.698
-0.282 0.698
-0.28 0.698
-0.278 0.698
-0.276 0.698
-0.274 0.698
-0.272 0.698
-0.27 0.698
-0.268 0.698
-0.266 0.698
-0.264 0.698
-0.262 0.698
-0.26 0.698
-0.258 0.698
-0.256 0.698
-0.254 0.698
-0.252 0.698
-0.25 0.698
-0.248 0.698
-0.246 0.698
-0.244 0.698
-0.242 0.698
-0.24 0.698
-0.238 0.698
-0.236 0.698
-0.234 0.698
-0.232 0.698
-0.23 0.698
-0.228 0.698
-0.226 0.698
-0.224 0.698
-0.222 0.698
-0.22 0.698
-0.218 0.698
-0.216 0.698
-0.214 0.698
-0.212 0.698
-0.21 0.698
-0.208 0.698
-0.206 0.698
-0.204 0.698
-0.202 0.698
-0.2 0.698
-0.198 0.698
-0.196 0.698
-0.194 0.698
-0.192 0.698
-0.19 0.698
-0.188 0.698
-0.186 0.698
-0.184 0.698
-0.182 0.698
-0.18 0.698
-0.178 0.698
-0.176 0.698
-0.174 0.698
-0.172 0.698
-0.17 0.698
-0.168 0.698
-0.166 0.698
-0.164 0.698
-0.162 0.698
-0.16 0.698
-0.158 0.698
-0.156 0.698
-0.154 0.698
-0.152 0.698
-0.15 0.698
-0.148 0.698
-0.146 0.698
-0.144 0.698
-0.142 0.698
-0.14 0.698
-0.138 0.698
-0.136 0.698
-0.134 0.698
-0.132 0.698
-0.13 0.698
-0.128 0.698
-0.126 0.698
-0.124 0.698
-0.122 0.698
-0.12 0.698
-0.118 0.698
-0.116 0.698
-0.114 0.698
-0.112 0.698
-0.11 0.698
-0.108 0.698
-0.106 0.698
-0.104 0.698
-0.102 0.698
-0.1 0.698
-0.098 0.698
-0.096 0.698
-0.094 0.698
-0.092 0.698
-0.09 0.698
-0.088 0.698
-0.086 0.698
-0.084 0.698
-0.0820000000000001 0.698
-0.0800000000000001 0.698
-0.0780000000000001 0.698
-0.0760000000000001 0.698
-0.0740000000000001 0.698
-0.0720000000000001 0.698
-0.0700000000000001 0.698
-0.0680000000000001 0.698
-0.0660000000000001 0.698
-0.0640000000000001 0.698
-0.0620000000000001 0.698
-0.0600000000000001 0.698
-0.0580000000000001 0.698
-0.056 0.698
-0.054 0.698
-0.052 0.698
-0.05 0.698
-0.048 0.698
-0.046 0.698
-0.044 0.698
-0.042 0.698
-0.04 0.698
-0.038 0.698
-0.036 0.698
-0.034 0.698
-0.032 0.698
-0.03 0.698
-0.028 0.698
-0.026 0.698
-0.024 0.698
-0.022 0.698
-0.02 0.698
-0.018 0.698
-0.016 0.698
-0.014 0.698
-0.012 0.698
-0.01 0.698
-0.00800000000000001 0.698
-0.00600000000000001 0.698
-0.004 0.698
-0.002 0.698
0 0.698
0.002 0.698
0.004 0.698
0.00600000000000001 0.698
0.00800000000000001 0.698
0.01 0.698
0.012 0.698
0.014 0.698
0.016 0.698
0.018 0.698
0.02 0.698
0.022 0.698
0.024 0.698
0.026 0.698
0.028 0.698
0.03 0.698
0.032 0.698
0.034 0.698
0.036 0.698
0.038 0.698
0.04 0.698
0.042 0.698
0.044 0.698
0.046 0.698
0.048 0.698
0.05 0.698
0.052 0.698
0.054 0.698
0.056 0.698
0.0580000000000001 0.698
0.0600000000000001 0.698
0.0620000000000001 0.698
0.0640000000000001 0.698
0.0660000000000001 0.698
0.0680000000000001 0.698
0.0700000000000001 0.698
0.0720000000000001 0.698
0.0740000000000001 0.698
0.0760000000000001 0.698
0.078 0.698
0.08 0.698
0.082 0.698
0.084 0.698
0.086 0.698
0.088 0.698
0.09 0.698
0.092 0.698
0.094 0.698
0.096 0.698
0.098 0.698
0.1 0.698
0.102 0.698
0.104 0.698
0.106 0.698
0.108 0.698
0.11 0.698
0.112 0.698
0.114 0.698
0.116 0.698
0.118 0.698
0.12 0.698
0.122 0.698
0.124 0.698
0.126 0.698
0.128 0.698
0.13 0.698
0.132 0.702161372805129
0.134 0.714066134701388
0.136 0.725970896597646
0.138 0.737875658493905
0.14 0.749780420390163
0.142 0.761685182286422
0.144 0.77358994418268
0.146 0.785494706078939
0.148 0.797399467975197
0.15 0.809304229871456
0.152 0.821208991767714
0.154 0.833113753663973
0.156 0.845018515560231
0.158 0.85692327745649
0.16 0.868828039352748
0.162 0.880732801249007
0.164 0.892637563145265
0.166 0.904542325041524
0.168 0.916447086937782
0.17 0.928351848834041
0.172 0.940256610730299
0.174 0.952161372626558
0.176 0.964066134522816
0.178 0.975970896419075
0.18 0.987875658315333
0.182 0.999780420211592
0.184 1.01168518210785
0.186 1.02358994400411
0.188 1.03549470590037
0.19 1.04739946779663
0.192 1.05930422969288
0.194 1.07120899158914
0.196 1.0831137534854
0.198 1.09501851538166
0.2 1.10692327727792
0.202 1.11882803917418
0.204 1.13073280107043
0.206 1.14263756296669
0.208 1.15454232486295
0.21 1.16644708675921
0.212 1.17835184865547
0.214 1.19025661055173
0.216 1.20216137244799
0.218 1.21406613434424
0.22 1.2259708962405
0.222 1.23787565813676
0.224 1.24978042003302
0.226 1.26168518192928
0.228 1.27358994382554
0.23 1.2854947057218
0.232 1.29739946761805
0.234 1.30930422951431
0.236 1.32120899141057
0.238 1.33311375330683
0.24 1.34501851520309
0.242 1.35692327709935
0.244 1.36882803899561
0.246 1.38073280089186
0.248 1.39263756278812
0.25 1.40454232468438
0.252 1.41644708658064
0.254 1.4283518484769
0.256 1.44025661037316
0.258 1.45216137226941
0.26 1.46406613416567
0.262 1.47597089606193
0.264 1.48787565795819
0.266 1.49978041985445
0.268 1.51168518175071
0.27 1.52358994364697
0.272 1.5287230296558
0.274 1.5287230296558
0.276 1.5287230296558
0.278 1.5287230296558
0.28 1.5287230296558
0.282 1.5287230296558
0.284 1.5287230296558
0.286 1.5287230296558
0.288 1.5287230296558
0.29 1.5287230296558
0.292 1.5287230296558
0.294 1.5287230296558
0.296 1.5287230296558
0.298 1.5287230296558
0.3 1.5287230296558
0.302 1.5287230296558
0.304 1.5287230296558
0.306 1.5287230296558
0.308 1.5287230296558
0.31 1.5287230296558
0.312 1.5287230296558
0.314 1.5287230296558
0.316 1.5287230296558
0.318 1.5287230296558
0.32 1.5287230296558
0.322 1.5287230296558
0.324 1.5287230296558
0.326 1.5287230296558
0.328 1.5287230296558
0.33 1.5287230296558
0.332 1.5287230296558
0.334 1.5287230296558
0.336 1.5287230296558
0.338 1.5287230296558
0.34 1.5287230296558
0.342 1.5287230296558
0.344 1.5287230296558
0.346 1.5287230296558
0.348 1.5287230296558
0.35 1.5287230296558
0.352 1.5287230296558
0.354 1.5287230296558
0.356 1.5287230296558
0.358 1.5287230296558
0.36 1.5287230296558
0.362 1.5287230296558
0.364 1.5287230296558
0.366 1.5287230296558
0.368 1.5287230296558
0.37 1.5287230296558
0.372 1.5287230296558
0.374 1.5287230296558
0.376 1.5287230296558
0.378 1.5287230296558
0.38 1.5287230296558
0.382 1.5287230296558
0.384 1.5287230296558
0.386 1.5287230296558
0.388 1.5287230296558
0.39 1.5287230296558
0.392 1.5287230296558
0.394 1.5287230296558
0.396 1.5287230296558
0.398 1.5287230296558
0.4 1.5287230296558
0.402 1.5287230296558
0.404 1.5287230296558
0.406 1.5287230296558
0.408 1.5287230296558
0.41 1.5287230296558
0.412 1.5287230296558
0.414 1.5287230296558
0.416 1.5287230296558
0.418 1.5287230296558
0.42 1.5287230296558
0.422 1.5287230296558
0.424 1.5287230296558
0.426 1.5287230296558
0.428 1.5287230296558
0.43 1.5287230296558
0.432 1.5287230296558
0.434 1.5287230296558
0.436 1.5287230296558
0.438 1.5287230296558
0.44 1.5287230296558
0.442 1.5287230296558
0.444 1.5287230296558
0.446 1.5287230296558
0.448 1.5287230296558
0.45 1.5287230296558
0.452 1.5287230296558
0.454 1.5287230296558
0.456 1.5287230296558
0.458 1.5287230296558
0.46 1.5287230296558
0.462 1.5287230296558
0.464 1.5287230296558
0.466 1.5287230296558
0.468 1.5287230296558
0.47 1.5287230296558
0.472 1.5287230296558
0.474 1.5287230296558
0.476 1.5287230296558
0.478 1.5287230296558
0.48 1.5287230296558
0.482 1.5287230296558
0.484 1.5287230296558
0.486 1.5287230296558
0.488 1.5287230296558
0.49 1.5287230296558
0.492 1.5287230296558
0.494 1.5287230296558
0.496 1.5287230296558
0.498 1.5287230296558
0.5 1.5287230296558
0.502 1.5287230296558
0.504 1.5287230296558
0.506 1.5287230296558
0.508 1.5287230296558
0.51 1.5287230296558
0.512 1.5287230296558
0.514 1.5287230296558
0.516 1.5287230296558
0.518 1.5287230296558
0.52 1.5287230296558
0.522 1.5287230296558
0.524 1.5287230296558
0.526 1.5287230296558
0.528 1.5287230296558
0.53 1.5287230296558
0.532 1.5287230296558
0.534 1.5287230296558
0.536 1.5287230296558
0.538 1.5287230296558
0.54 1.5287230296558
0.542 1.5287230296558
0.544 1.5287230296558
0.546 1.5287230296558
0.548 1.5287230296558
0.55 1.5287230296558
0.552 1.5287230296558
0.554 1.5287230296558
0.556 1.5287230296558
0.558 1.5287230296558
0.56 1.5287230296558
0.562 1.5287230296558
0.564 1.5287230296558
0.566 1.5287230296558
0.568 1.5287230296558
0.57 1.5287230296558
0.572 1.5287230296558
0.574 1.5287230296558
0.576 1.5287230296558
0.578 1.5287230296558
0.58 1.5287230296558
0.582 1.5287230296558
0.584 1.5287230296558
0.586 1.5287230296558
0.588 1.5287230296558
0.59 1.5287230296558
0.592 1.5287230296558
0.594 1.5287230296558
0.596 1.5287230296558
0.598 1.5287230296558
0.6 1.5287230296558
0.602 1.5287230296558
0.604 1.5287230296558
0.606 1.5287230296558
0.608 1.5287230296558
0.61 1.5287230296558
0.612 1.5287230296558
0.614 1.5287230296558
0.616 1.5287230296558
0.618 1.5287230296558
0.62 1.5287230296558
0.622 1.5287230296558
0.624 1.5287230296558
0.626 1.5287230296558
0.628 1.5287230296558
0.63 1.5287230296558
0.632 1.5287230296558
0.634 1.5287230296558
0.636 1.5287230296558
0.638 1.5287230296558
0.64 1.5287230296558
0.642 1.5287230296558
0.644 1.5287230296558
0.646 1.5287230296558
0.648 1.5287230296558
0.65 1.5287230296558
0.652 1.5287230296558
0.654 1.5287230296558
0.656 1.5287230296558
0.658 1.5287230296558
0.66 1.5287230296558
0.662 1.5287230296558
0.664 1.5287230296558
0.666 1.5287230296558
0.668 1.5287230296558
0.67 1.5287230296558
0.672 1.5287230296558
0.674 1.5287230296558
0.676 1.5287230296558
0.678 1.5287230296558
0.68 1.5287230296558
0.682 1.5287230296558
0.684 1.5287230296558
0.686 1.5287230296558
0.688 1.5287230296558
0.69 1.5287230296558
0.692 1.5287230296558
0.694 1.5287230296558
0.696 1.5287230296558
0.698 1.5287230296558
0.7 1.5287230296558
0.702 1.5287230296558
0.704 1.5287230296558
0.706 1.5287230296558
0.708 1.5287230296558
0.71 1.5287230296558
0.712 1.5287230296558
0.714 1.5287230296558
0.716 1.5287230296558
0.718 1.5287230296558
0.72 1.5287230296558
0.722 1.5287230296558
0.724 1.5287230296558
0.726 1.5287230296558
0.728 1.5287230296558
0.73 1.5287230296558
0.732 1.5287230296558
0.734 1.5287230296558
0.736 1.5287230296558
0.738 1.5287230296558
0.74 1.5287230296558
0.742 1.5287230296558
0.744 1.5287230296558
0.746 1.5287230296558
0.748 1.5287230296558
0.75 1.5287230296558
0.752 1.5287230296558
0.754 1.5287230296558
0.756 1.5287230296558
0.758 1.5287230296558
0.76 1.5287230296558
0.762 1.5287230296558
0.764 1.5287230296558
0.766 1.5287230296558
0.768 1.5287230296558
0.77 1.5287230296558
0.772 1.5287230296558
0.774 1.5287230296558
0.776 1.5287230296558
0.778 1.5287230296558
0.78 1.5287230296558
0.782 1.5287230296558
0.784 1.5287230296558
0.786 1.5287230296558
0.788 1.5287230296558
0.79 1.5287230296558
0.792 1.5287230296558
0.794 1.5287230296558
0.796 1.5287230296558
0.798 1.5287230296558
0.8 1.5287230296558
0.802 1.5287230296558
0.804 1.5287230296558
0.806 1.5287230296558
0.808 1.5287230296558
0.81 1.5287230296558
0.812 1.5287230296558
0.814 1.5287230296558
0.816 1.5287230296558
0.818 1.5287230296558
0.82 1.5287230296558
0.822 1.5287230296558
0.824 1.5287230296558
0.826 1.5287230296558
0.828 1.5287230296558
0.83 1.5287230296558
0.832 1.5287230296558
0.834 1.5287230296558
0.836 1.5287230296558
0.838 1.5287230296558
0.84 1.5287230296558
0.842 1.5287230296558
0.844 1.5287230296558
0.846 1.5287230296558
0.848 0
0.85 0
0.852 0
0.854 0
0.856 0
0.858 0
0.86 0
0.862 0
0.864 0
0.866 0
0.868 0
0.87 0
0.872 0
0.874 0
0.876 0
0.878 0
0.88 0
0.882 0
0.884 0
0.886 0
0.888 0
0.89 0
0.892 0
0.894 0
0.896 0
0.898 0
0.9 0
0.902 0
0.904 0
0.906 0
0.908 0
0.91 0
0.912 0
0.914 0
0.916 0
0.918 0
0.92 0
0.922 0
0.924 0
0.926 0
0.928 0
0.93 0
0.932 0
0.934 0
0.936 0
0.938 0
0.94 0
0.942 0
0.944 0
0.946 0
0.948 0
0.95 0
0.952 0
0.954 0
0.956 0
0.958 0
0.96 0
0.962 0
0.964 0
0.966 0
0.968 0
0.97 0
0.972 0
0.974 0
0.976 0
0.978 0
0.98 0
0.982 0
0.984 0
0.986 0
0.988 0
0.99 0
0.992 0
0.994 0
0.996 0
0.998 0
1 0
1.002 0
1.004 0
1.006 0
1.008 0
1.01 0
1.012 0
1.014 0
1.016 0
1.018 0
1.02 0
1.022 0
1.024 0
1.026 0
1.028 0
1.03 0
1.032 0
1.034 0
1.036 0
1.038 0
1.04 0
1.042 0
1.044 0
1.046 0
1.048 0
1.05 0
1.052 0
1.054 0
1.056 0
1.058 0
1.06 0
1.062 0
1.064 0
1.066 0
1.068 0
1.07 0
1.072 0
1.074 0
1.076 0
1.078 0
1.08 0
1.082 0
1.084 0
1.086 0
1.088 0
1.09 0
1.092 0
1.094 0
1.096 0
1.098 0
1.1 0
1.102 0
1.104 0
1.106 0
1.108 0
1.11 0
1.112 0
1.114 0
1.116 0
1.118 0
1.12 0
1.122 0
1.124 0
1.126 0
1.128 0
1.13 0
1.132 0
1.134 0
1.136 0
1.138 0
1.14 0
1.142 0
1.144 0
1.146 0
1.148 0
1.15 0
1.152 0
1.154 0
1.156 0
1.158 0
1.16 0
1.162 0
1.164 0
1.166 0
1.168 0
1.17 0
1.172 0
1.174 0
1.176 0
1.178 0
1.18 0
1.182 0
1.184 0
1.186 0
1.188 0
1.19 0
1.192 0
1.194 0
1.196 0
1.198 0
1.2 0
1.202 0
1.204 0
1.206 0
1.208 0
1.21 0
1.212 0
1.214 0
1.216 0
1.218 0
1.22 0
1.222 0
1.224 0
1.226 0
1.228 0
1.23 0
1.232 0
1.234 0
1.236 0
1.238 0
1.24 0
1.242 0
1.244 0
1.246 0
1.248 0
1.25 0
1.252 0
1.254 0
1.256 0
1.258 0
1.26 0
1.262 0
1.264 0
1.266 0
1.268 0
1.27 0
1.272 0
1.274 0
1.276 0
1.278 0
1.28 0
1.282 0
1.284 0
1.286 0
1.288 0
1.29 0
1.292 0
1.294 0
1.296 0
1.298 0
1.3 0
1.302 0
1.304 0
1.306 0
1.308 0
1.31 0
1.312 0
1.314 0
1.316 0
1.318 0
1.32 0
1.322 0
1.324 0
1.326 0
1.328 0
1.33 0
1.332 0
1.334 0
1.336 0
1.338 0
1.34 0
1.342 0
1.344 0
1.346 0
1.348 0
1.35 0
1.352 0
1.354 0
1.356 0
1.358 0
1.36 0
1.362 0
1.364 0
1.366 0
1.368 0
1.37 0
1.372 0
1.374 0
1.376 0
1.378 0
1.38 0
1.382 0
1.384 0
1.386 0
1.388 0
1.39 0
1.392 0
1.394 0
1.396 0
1.398 0
1.4 0
1.402 0
1.404 0
1.406 0
1.408 0
1.41 0
1.412 0
1.414 0
1.416 0
1.418 0
1.42 0
1.422 0
1.424 0
1.426 0
1.428 0
1.43 0
1.432 0
1.434 0
1.436 0
1.438 0
1.44 0
1.442 0
1.444 0
1.446 0
1.448 0
1.45 0
1.452 0
1.454 0
1.456 0
1.458 0
1.46 0
1.462 0
1.464 0
1.466 0
1.468 0
1.47 0
1.472 0
1.474 0
1.476 0
1.478 0
1.48 0
1.482 0
1.484 0
1.486 0
1.488 0
1.49 0
1.492 0
1.494 0
1.496 0
1.498 0
1.5 0


==> figures/fig_twophase_schematic/gradient_check_single-000.dat <==
0.1 0.00163476600170448
0.03 0.000133899307145136
0.01 3.20068232906312e-06
0.003 8.73261800204972e-07
0.001 1.9693470783011e-06
0.0003 1.8231555559689e-07
0.0001 2.02901624390961e-08


==> figures/fig_twophase_schematic/gradient_check_single-001.dat <==
0.1 0.00081738300085224
0.03 7.35644700767016e-05
0.01 8.1738300085224e-06
0.003 7.35644700767016e-07
0.001 8.1738300085224e-08
0.0003 7.35644700767016e-09
0.0001 8.1738300085224e-10


==> figures/fig_twophase_schematic/gradient_check_two-000.dat <==
0.1 0.0401234116291584
0.03 0.00183476342225963
0.01 0.000345227484985555
0.003 3.10578537252582e-05
0.001 3.4507049360144e-06
0.0003 3.10561457439462e-07
0.0001 3.45050574779293e-08


==> figures/fig_twophase_schematic/gradient_check_two-001.dat <==
0.1 0.10030852907289599
0.03 0.00902776761656065
0.01 0.00100308529072896
0.003 9.027767616560651e-05
0.001 1.0030852907289598e-05
0.0003 9.02776761656065e-07
0.0001 1.00308529072896e-07


==> figures/fig_twophase_shocktube/twophase_shocktube-000.dat <==
-0.5 1
-0.498 1
-0.496 1
-0.494 1
-0.492 1
-0.49 1
-0.488 1
-0.486 1
-0.484 1
-0.482 1
-0.48 1
-0.478 1
-0.476 1
-0.474 1
-0.472 1
-0.47 1
-0.468 1
-0.466 1
-0.464 1
-0.462 1
-0.46 1
-0.458 1
-0.456 1
-0.454 1
-0.452 1
-0.45 1
-0.448 1
-0.446 1
-0.444 1
-0.442 1
-0.44 1
-0.438 1
-0.436 1
-0.434 1
-0.432 1
-0.43 1
-0.428 1
-0.426 1
-0.424 1
-0.422 1
-0.42 1
-0.418 1
-0.416 1
-0.414 1
-0.412 1
-0.41 1
-0.408 1
-0.406 1
-0.404 1
-0.402 1
-0.4 1
-0.398 1
-0.396 1
-0.394 1
-0.392 1
-0.39 1
-0.388 1
-0.386 1
-0.384 1
-0.382 1
-0.38 1
-0.378 1
-0.376 1
-0.374 1
-0.372 1
-0.37 1
-0.368 1
-0.366 1
-0.364 1
-0.362 1
-0.36 1
-0.358 1
-0.356 1
-0.354 1
-0.352 1
-0.35 1
-0.348 1
-0.346 1
-0.344 1
-0.342 1
-0.34 1
-0.338 1
-0.336 1
-0.334 1
-0.332 1
-0.33 1
-0.328 1
-0.326 1
-0.324 1
-0.322 1
-0.32 1
-0.318 1
-0.316 1
-0.314 1
-0.312 1
-0.31 1
-0.308 1
-0.306 1
-0.304 1
-0.302 1
-0.3 1
-0.298 1
-0.296 1
-0.294 1
-0.292 1
-0.29 1
-0.288 1
-0.286 1
-0.284 1
-0.282 1
-0.28 1
-0.278 1
-0.276 1
-0.274 1
-0.272 1
-0.27 1
-0.268 1
-0.266 1
-0.264 1
-0.262 1
-0.26 1
-0.258 1
-0.256 1
-0.254 1
-0.252 1
-0.25 1
-0.248 1
-0.246 1
-0.244 1
-0.242 1
-0.24 1
-0.238 1
-0.236 1
-0.234 1
-0.232 1
-0.23 1
-0.228 1
-0.226 1
-0.224 1
-0.222 1
-0.22 1
-0.218 1
-0.216 1
-0.214 1
-0.212 1
-0.21 1
-0.208 1
-0.206 1
-0.204 1
-0.202 1
-0.2 1
-0.198 1
-0.196 1
-0.194 1
-0.192 1
-0.19 1
-0.188 1
-0.186 1
-0.184 1
-0.182 1
-0.18 1
-0.178 1
-0.176 1
-0.174 1
-0.172 1
-0.17 1
-0.168 1
-0.166 1
-0.164 1
-0.162 1
-0.16 1
-0.158 1
-0.156 1
-0.154 1
-0.152 1
-0.15 1
-0.148 1
-0.146 1
-0.144 1
-0.142 1
-0.14 1
-0.138 1
-0.136 1
-0.134 1
-0.132 1
-0.13 1
-0.128 1
-0.126 1
-0.124 1
-0.122 1
-0.12 1
-0.118 1
-0.116 1
-0.114 1
-0.112 1
-0.11 1
-0.108 1
-0.106 1
-0.104 1
-0.102 1
-0.1 1
-0.098 1
-0.096 1
-0.094 1
-0.092 1
-0.09 1
-0.088 1
-0.086 1
-0.084 1
-0.0820000000000001 1
-0.0800000000000001 1
-0.0780000000000001 1
-0.0760000000000001 1
-0.0740000000000001 1
-0.0720000000000001 1
-0.0700000000000001 1
-0.0680000000000001 1
-0.0660000000000001 1
-0.0640000000000001 1
-0.0620000000000001 1
-0.0600000000000001 1
-0.0580000000000001 1
-0.056 1
-0.054 1
-0.052 1
-0.05 1
-0.048 1
-0.046 1
-0.044 1
-0.042 1
-0.04 1
-0.038 1
-0.036 1
-0.034 1
-0.032 1
-0.03 1
-0.028 1
-0.026 1
-0.024 1
-0.022 1
-0.02 1
-0.018 1
-0.016 1
-0.014 1
-0.012 1
-0.01 1
-0.00800000000000001 1
-0.00600000000000001 1
-0.004 1
-0.002 1
0 1
0.002 1
0.004 1
0.00600000000000001 1
0.00800000000000001 1
0.01 1
0.012 1
0.014 1
0.016 1
0.018 1
0.02 1
0.022 1
0.024 1
0.026 1
0.028 1
0.03 1
0.032 1
0.034 1
0.036 1
0.038 1
0.04 1
0.042 1
0.044 1
0.046 1
0.048 1
0.05 1
0.052 1
0.054 1
0.056 1
0.0580000000000001 1
0.0600000000000001 1
0.0620000000000001 1
0.0640000000000001 1
0.0660000000000001 1
0.0680000000000001 1
0.0700000000000001 1
0.0720000000000001 1
0.0740000000000001 1
0.0760000000000001 1
0.078 1
0.08 1
0.082 1
0.084 1
0.086 1
0.088 1
0.09 1
0.092 1
0.094 1
0.096 1
0.098 1
0.1 1
0.102 1
0.104 1
0.106 1
0.108 1
0.11 1
0.112 1
0.114 1
0.116 1
0.118 1
0.12 1
0.122 1
0.124 1
0.126 1
0.128 1
0.13 1
0.132 1
0.134 1
0.136 1
0.138 1
0.14 1
0.142 1
0.144 1
0.146 1
0.148 1
0.15 1
0.152 1
0.154 1
0.156 1
0.158 1
0.16 1
0.162 1
0.164 1
0.166 1
0.168 1
0.17 1
0.172 1
0.174 1
0.176 1
0.178 1
0.18 1
0.182 1
0.184 1
0.186 1
0.188 1
0.19 1
0.192 1
0.194 1
0.196 1
0.198 1
0.2 1
0.202 1
0.204 1
0.206 1
0.208 1
0.21 1
0.212 1
0.214 1
0.216 1
0.218 1
0.22 1
0.222 1
0.224 1
0.226 1
0.228 1
0.23 1
0.232 1
0.234 1
0.236 1
0.238 1
0.24 1
0.242 1
0.244 1
0.246 1
0.248 1
0.25 1
0.252 1
0.254 1
0.256 1
0.258 1
0.26 1
0.262 1
0.264 1
0.266 1
0.268 1
0.27 1
0.272 1
0.274 1
0.276 1
0.278 1
0.28 1
0.282 1
0.284 1
0.286 1
0.288 1
0.29 1
0.292 1
0.294 1
0.296 1
0.298 1
0.3 1
0.302 1
0.304 1
0.306 1
0.308 1
0.31 1
0.312 1
0.314 1
0.316 1
0.318 1
0.32 1
0.322 1
0.324 0.9930590664527
0.326 0.983755703826888
0.328 0.974522198221973
0.33 0.965358155490952
0.332 0.956263182972191
0.334 0.947236889486616
0.336 0.938278885334911
0.338 0.929388782294712
0.34 0.920566193617807
0.342 0.911810734027329
0.344 0.903122019714949
0.346 0.89449966833808
0.348 0.885943299017064
0.35 0.877452532332373
0.352 0.869026990321804
0.354 0.860666296477674
0.356 0.852370075744017
0.358 0.844137954513777
0.36 0.83596956062601
0.362 0.827864523363073
0.364 0.819822473447824
0.366 0.811843043040815
0.368 0.803925865737492
0.37 0.796070576565387
0.372 0.788276811981316
0.374 0.780544209868574
0.376 0.772872409534129
0.378 0.765261051705824
0.38 0.757709778529566
0.382 0.750218233566524
0.384 0.742786061790327
0.386 0.735412909584259
0.388 0.728098424738452
0.39 0.720842256447086
0.392 0.713644055305583
0.394 0.7065034733078
0.396 0.699420163843232
0.398 0.6923937816942
0.4 0.685423983033052
0.402 0.678510425419358
0.404 0.671652767797104
0.406 0.66485067049189
0.408 0.658103795208122
0.41 0.651411805026215
0.412 0.644774364399783
0.414 0.638191139152835
0.416 0.631661796476974
0.418 0.62518600492859
0.42 0.61876343442606
0.422 0.612393756246937
0.424 0.606076643025152
0.426 0.599811768748209
0.428 0.593598808754376
0.43 0.587437439729887
0.432 0.581327339706136
0.434 0.57526818805687
0.436 0.569259665495388
0.438 0.563301454071736
0.44 0.557393237169903
0.442 0.551534699505016
0.444 0.545725527120537
0.446 0.539965407385458
0.448 0.534254028991498
0.45 0.528591081950297
0.452 0.522976257590615
0.454 0.517409248555523
0.456 0.511889748799603
0.458 0.506417453586144
0.46 0.500992059484335
0.462 0.495613264366462
0.464 0.490280767405105
0.466 0.484994269070332
0.468 0.479753471126898
0.47 0.474558076631436
0.472 0.469407789929659
0.474 0.464302316653549
0.476 0.459241363718559
0.478 0.454224639320805
0.48 0.449251852934263
0.482 0.444322715307966
0.484 0.439436938463199
0.486 0.437578180613244
0.488 0.437578180613244
0.49 0.437578180613244
0.492 0.437578180613244
0.494 0.437578180613244
0.496 0.437578180613244
0.498 0.437578180613244
0.5 0.437578180613244
0.502 0.437578180613244
0.504 0.437578180613244
0.506 0.437578180613244
0.508 0.437578180613244
0.51 0.437578180613244
0.512 0.437578180613244
0.514 0.437578180613244
0.516 0.437578180613244
0.518 0.437578180613244
0.52 0.437578180613244
0.522 0.437578180613244
0.524 0.437578180613244
0.526 0.437578180613244
0.528 0.437578180613244
0.53 0.437578180613244
0.532 0.437578180613244
0.534 0.437578180613244
0.536 0.437578180613244
0.538 0.437578180613244
0.54 0.437578180613244
0.542 0.437578180613244
0.544 0.437578180613244
0.546 0.437578180613244
0.548 0.437578180613244
0.55 0.437578180613244
0.552 0.437578180613244
0.554 0.437578180613244
0.556 0.437578180613244
0.558 0.437578180613244
0.56 0.437578180613244
0.562 0.437578180613244
0.564 0.437578180613244
0.566 0.437578180613244
0.568 0.437578180613244
0.57 0.437578180613244
0.572 0.437578180613244
0.574 0.437578180613244
0.576 0.437578180613244
0.578 0.437578180613244
0.58 0.437578180613244
0.582 0.437578180613244
0.584 0.437578180613244
0.586 0.437578180613244
0.588 0.437578180613244
0.59 0.437578180613244
0.592 0.437578180613244
0.594 0.437578180613244
0.596 0.437578180613244
0.598 0.437578180613244
0.6 0.437578180613244
0.602 0.437578180613244
0.604 0.437578180613244
0.606 0.437578180613244
0.608 0.437578180613244
0.61 0.437578180613244
0.612 0.437578180613244
0.614 0.437578180613244
0.616 0.437578180613244
0.618 0.437578180613244
0.62 0.437578180613244
0.622 0.437578180613244
0.624 0.437578180613244
0.626 0.437578180613244
0.628 0.437578180613244
0.63 0.437578180613244
0.632 0.437578180613244
0.634 0.437578180613244
0.636 0.237508134617691
0.638 0.237508134617691
0.64 0.237508134617691
0.642 0.237508134617691
0.644 0.237508134617691
0.646 0.237508134617691
0.648 0.237508134617691
0.65 0.237508134617691
0.652 0.237508134617691
0.654 0.237508134617691
0.656 0.237508134617691
0.658 0.237508134617691
0.66 0.237508134617691
0.662 0.237508134617691
0.664 0.237508134617691
0.666 0.237508134617691
0.668 0.237508134617691
0.67 0.237508134617691
0.672 0.237508134617691
0.674 0.237508134617691
0.676 0.237508134617691
0.678 0.237508134617691
0.68 0.237508134617691
0.682 0.237508134617691
0.684 0.237508134617691
0.686 0.237508134617691
0.688 0.237508134617691
0.69 0.237508134617691
0.692 0.237508134617691
0.694 0.237508134617691
0.696 0.237508134617691
0.698 0.237508134617691
0.7 0.237508134617691
0.702 0.237508134617691
0.704 0.237508134617691
0.706 0.237508134617691
0.708 0.237508134617691
0.71 0.237508134617691
0.712 0.237508134617691
0.714 0.237508134617691
0.716 0.237508134617691
0.718 0.237508134617691
0.72 0.237508134617691
0.722 0.237508134617691
0.724 0.237508134617691
0.726 0.237508134617691
0.728 0.237508134617691
0.73 0.237508134617691
0.732 0.237508134617691
0.734 0.237508134617691
0.736 0.237508134617691
0.738 0.237508134617691
0.74 0.237508134617691
0.742 0.237508134617691
0.744 0.237508134617691
0.746 0.237508134617691
0.748 0.237508134617691
0.75 0.237508134617691
0.752 0.237508134617691
0.754 0.237508134617691
0.756 0.237508134617691
0.758 0.237508134617691
0.76 0.237508134617691
0.762 0.237508134617691
0.764 0.237508134617691
0.766 0.237508134617691
0.768 0.237508134617691
0.77 0.237508134617691
0.772 0.237508134617691
0.774 0.237508134617691
0.776 0.237508134617691
0.778 0.237508134617691
0.78 0.237508134617691
0.782 0.237508134617691
0.784 0.237508134617691
0.786 0.125
0.788 0.125
0.79 0.125
0.792 0.125
0.794 0.125
0.796 0.125
0.798 0.125
0.8 0.125
0.802 0.125
0.804 0.125
0.806 0.125
0.808 0.125
0.81 0.125
0.812 0.125
0.814 0.125
0.816 0.125
0.818 0.125
0.82 0.125
0.822 0.125
0.824 0.125
0.826 0.125
0.828 0.125
0.83 0.125
0.832 0.125
0.834 0.125
0.836 0.125
0.838 0.125
0.84 0.125
0.842 0.125
0.844 0.125
0.846 0.125
0.848 0.125
0.85 0.125
0.852 0.125
0.854 0.125
0.856 0.125
0.858 0.125
0.86 0.125
0.862 0.125
0.864 0.125
0.866 0.125
0.868 0.125
0.87 0.125
0.872 0.125
0.874 0.125
0.876 0.125
0.878 0.125
0.88 0.125
0.882 0.125
0.884 0.125
0.886 0.125
0.888 0.125
0.89 0.125
0.892 0.125
0.894 0.125
0.896 0.125
0.898 0.125
0.9 0.125
0.902 0.125
0.904 0.125
0.906 0.125
0.908 0.125
0.91 0.125
0.912 0.125
0.914 0.125
0.916 0.125
0.918 0.125
0.92 0.125
0.922 0.125
0.924 0.125
0.926 0.125
0.928 0.125
0.93 0.125
0.932 0.125
0.934 0.125
0.936 0.125
0.938 0.125
0.94 0.125
0.942 0.125
0.944 0.125
0.946 0.125
0.948 0.125
0.95 0.125
0.952 0.125
0.954 0.125
0.956 0.125
0.958 0.125
0.96 0.125
0.962 0.125
0.964 0.125
0.966 0.125
0.968 0.125
0.97 0.125
0.972 0.125
0.974 0.125
0.976 0.125
0.978 0.125
0.98 0.125
0.982 0.125
0.984 0.125
0.986 0.125
0.988 0.125
0.99 0.125
0.992 0.125
0.994 0.125
0.996 0.125
0.998 0.125
1 0.125
1.002 0.125
1.004 0.125
1.006 0.125
1.008 0.125
1.01 0.125
1.012 0.125
1.014 0.125
1.016 0.125
1.018 0.125
1.02 0.125
1.022 0.125
1.024 0.125
1.026 0.125
1.028 0.125
1.03 0.125
1.032 0.125
1.034 0.125
1.036 0.125
1.038 0.125
1.04 0.125
1.042 0.125
1.044 0.125
1.046 0.125
1.048 0.125
1.05 0.125
1.052 0.125
1.054 0.125
1.056 0.125
1.058 0.125
1.06 0.125
1.062 0.125
1.064 0.125
1.066 0.125
1.068 0.125
1.07 0.125
1.072 0.125
1.074 0.125
1.076 0.125
1.078 0.125
1.08 0.125
1.082 0.125
1.084 0.125
1.086 0.125
1.088 0.125
1.09 0.125
1.092 0.125
1.094 0.125
1.096 0.125
1.098 0.125
1.1 0.125
1.102 0.125
1.104 0.125
1.106 0.125
1.108 0.125
1.11 0.125
1.112 0.125
1.114 0.125
1.116 0.125
1.118 0.125
1.12 0.125
1.122 0.125
1.124 0.125
1.126 0.125
1.128 0.125
1.13 0.125
1.132 0.125
1.134 0.125
1.136 0.125
1.138 0.125
1.14 0.125
1.142 0.125
1.144 0.125
1.146 0.125
1.148 0.125
1.15 0.125
1.152 0.125
1.154 0.125
1.156 0.125
1.158 0.125
1.16 0.125
1.162 0.125
1.164 0.125
1.166 0.125
1.168 0.125
1.17 0.125
1.172 0.125
1.174 0.125
1.176 0.125
1.178 0.125
1.18 0.125
1.182 0.125
1.184 0.125
1.186 0.125
1.188 0.125
1.19 0.125
1.192 0.125
1.194 0.125
1.196 0.125
1.198 0.125
1.2 0.125
1.202 0.125
1.204 0.125
1.206 0.125
1.208 0.125
1.21 0.125
1.212 0.125
1.214 0.125
1.216 0.125
1.218 0.125
1.22 0.125
1.222 0.125
1.224 0.125
1.226 0.125
1.228 0.125
1.23 0.125
1.232 0.125
1.234 0.125
1.236 0.125
1.238 0.125
1.24 0.125
1.242 0.125
1.244 0.125
1.246 0.125
1.248 0.125
1.25 0.125
1.252 0.125
1.254 0.125
1.256 0.125
1.258 0.125
1.26 0.125
1.262 0.125
1.264 0.125
1.266 0.125
1.268 0.125
1.27 0.125
1.272 0.125
1.274 0.125
1.276 0.125
1.278 0.125
1.28 0.125
1.282 0.125
1.284 0.125
1.286 0.125
1.288 0.125
1.29 0.125
1.292 0.125
1.294 0.125
1.296 0.125
1.298 0.125
1.3 0.125
1.302 0.125
1.304 0.125
1.306 0.125
1.308 0.125
1.31 0.125
1.312 0.125
1.314 0.125
1.316 0.125
1.318 0.125
1.32 0.125
1.322 0.125
1.324 0.125
1.326 0.125
1.328 0.125
1.33 0.125
1.332 0.125
1.334 0.125
1.336 0.125
1.338 0.125
1.34 0.125
1.342 0.125
1.344 0.125
1.346 0.125
1.348 0.125
1.35 0.125
1.352 0.125
1.354 0.125
1.356 0.125
1.358 0.125
1.36 0.125
1.362 0.125
1.364 0.125
1.366 0.125
1.368 0.125
1.37 0.125
1.372 0.125
1.374 0.125
1.376 0.125
1.378 0.125
1.38 0.125
1.382 0.125
1.384 0.125
1.386 0.125
1.388 0.125
1.39 0.125
1.392 0.125
1.394 0.125
1.396 0.125
1.398 0.125
1.4 0.125
1.402 0.125
1.404 0.125
1.406 0.125
1.408 0.125
1.41 0.125
1.412 0.125
1.414 0.125
1.416 0.125
1.418 0.125
1.42 0.125
1.422 0.125
1.424 0.125
1.426 0.125
1.428 0.125
1.43 0.125
1.432 0.125
1.434 0.125
1.436 0.125
1.438 0.125
1.44 0.125
1.442 0.125
1.444 0.125
1.446 0.125
1.448 0.125
1.45 0.125
1.452 0.125
1.454 0.125
1.456 0.125
1.458 0.125
1.46 0.125
1.462 0.125
1.464 0.125
1.466 0.125
1.468 0.125
1.47 0.125
1.472 0.125
1.474 0.125
1.476 0.125
1.478 0.125
1.48 0.125
1.482 0.125
1.484 0.125
1.486 0.125
1.488 0.125
1.49 0.125
1.492 0.125
1.494 0.125
1.496 0.125
1.498 0.125
1.5 0.125


==> figures/fig_twophase_shocktube/twophase_shocktube-001.dat <==
0.0025 1
0.0075 1
0.0125 1
0.0175 1
0.0225 1
0.0275 1
0.0325 1
0.0375 1
0.0425 1
0.0475 1
0.0525 1
0.0575 1
0.0625 1
0.0675 1
0.0725 1
0.0775 1
0.0825 1
0.0875 1
0.0925 1
0.0975 1
0.1025 1
0.1075 1
0.1125 1
0.1175 1
0.1225 1
0.1275 1
0.1325 1
0.1375 1
0.1425 1
0.1475 0.999999999999997
0.1525 0.999999999999994
0.1575 0.999999999999998
0.1625 1.00000000000001
0.1675 1.00000000000001
0.1725 0.999999999999936
0.1775 0.999999999999852
0.1825 1.00000000000011
0.1875 1.00000000000077
0.1925 1.0000000000004
0.1975 0.999999999997131
0.2025 0.999999999994727
0.2075 1.00000000000536
0.2125 1.00000000002831
0.2175 1.00000000001387
0.2225 0.999999999901212
0.2275 0.999999999798227
0.2325 1.00000000005873
0.2375 1.00000000070588
0.2425 1.00000000028819
0.2475 0.999999994983265
0.2525 0.999999975653058
0.2575 0.999999912668654
0.2625 0.999999708300627
0.2675 0.999999053414461
0.2725 0.999997005192399
0.2775 0.999990786594099
0.2825 0.999972511921762
0.2875 0.9999206726897
0.2925 0.999779245740525
0.2975 0.99941021682381
0.3025 0.998496926876108
0.3075 0.996373350346469
0.3125 0.991694762913183
0.3175 0.982773381883262
0.3225 0.969488418307292
0.3275 0.953044036107484
0.3325 0.934767452342076
0.3375 0.915620883763723
0.3425 0.896166317035385
0.3475 0.876697746736015
0.3525 0.857368754534383
0.3575 0.838265037813409
0.3625 0.819437100751003
0.3675 0.800914936306727
0.3725 0.782715677678941
0.3775 0.764848103974514
0.3825 0.747315441650119
0.3875 0.730117184409367
0.3925 0.713250359488921
0.3975 0.696710452224916
0.4025 0.680492186851095
0.4075 0.664590102677361
0.4125 0.648999179652376
0.4175 0.6337152911683
0.4225 0.618735653342463
0.4275 0.604059441456948
0.4325 0.58968811149856
0.4375 0.57562635193519
0.4425 0.561882230636698
0.4475 0.548469219896566
0.4525 0.535408137196537
0.4575 0.52271991516758
0.4625 0.510455498797291
0.4675 0.498643795963739
0.4725 0.487350212265547
0.4775 0.47672425228156
0.4825 0.466729878587317
0.4875 0.457744104970539
0.4925 0.450446085400201
0.4975 0.443734203627091
0.5025 0.44144047793799
0.5075 0.439771036273867
0.5125 0.437570890874962
0.5175 0.437334309149016
0.5225 0.437572378910287
0.5275 0.437471113013689
0.5325 0.436609516645452
0.5375 0.435754629603283
0.5425 0.435431772280908
0.5475 0.435357631947918
0.5525 0.435129093865729
0.5575 0.434520195927049
0.5625 0.434311737661361
0.5675 0.435387844329064
0.5725 0.437173050551758
0.5775 0.437536306021867
0.5825 0.437184904075501
0.5875 0.436369404794015
0.5925 0.435677968153869
0.5975 0.435673212339458
0.6025 0.43607264229717
0.6075 0.43618628098614
0.6125 0.43385320300607
0.6175 0.425646069390952
0.6225 0.414751186574979
0.6275 0.407371906168888
0.6325 0.405849089228653
0.6375 0.245795474104791
0.6425 0.221136493431549
0.6475 0.228390830814429
0.6525 0.23460344566134
0.6575 0.237099099916133
0.6625 0.23735521811206
0.6675 0.23704315624135
0.6725 0.23661258962052
0.6775 0.236241348916104
0.6825 0.23602941078699
0.6875 0.236021194342012
0.6925 0.236234214626513
0.6975 0.236543236429439
0.7025 0.236829883203709
0.7075 0.237049013936536
0.7125 0.23720734254542
0.7175 0.237300062606895
0.7225 0.23732567163225
0.7275 0.237257402655119
0.7325 0.237045650651414
0.7375 0.236764395589667
0.7425 0.236381433161662
0.7475 0.236213699258019
0.7525 0.236396584070617
0.7575 0.236335039674904
0.7625 0.236684760205347
0.7675 0.236300574323658
0.7725 0.236292669437186
0.7775 0.234031381282134
0.7825 0.221918979987867
0.7875 0.173046068102939
0.7925 0.132527973457225
0.7975 0.125748876030898
0.8025 0.125072356506763
0.8075 0.125006948834352
0.8125 0.125000665725319
0.8175 0.125000063662864
0.8225 0.12500000591951
0.8275 0.12500000030131
0.8325 0.124999999946998
0.8375 0.125000000012052
0.8425 0.125000000013394
0.8475 0.124999999998894
0.8525 0.124999999998809
0.8575 0.125000000000259
0.8625 0.125000000000125
0.8675 0.124999999999963
0.8725 0.124999999999988
0.8775 0.125000000000005
0.8825 0.125000000000001
0.8875 0.124999999999999
0.8925 0.125
0.8975 0.125
0.9025 0.125
0.9075 0.125
0.9125 0.125
0.9175 0.125
0.9225 0.125
0.9275 0.125
0.9325 0.125
0.9375 0.125
0.9425 0.125
0.9475 0.125
0.9525 0.125
0.9575 0.125
0.9625 0.125
0.9675 0.125
0.9725 0.125
0.9775 0.125
0.9825 0.125
0.9875 0.125
0.9925 0.125
0.9975 0.125


==> figures/fig_twophase_shocktube/twophase_shocktube-002.dat <==
-0.5 0
-0.498 0
-0.496 0
-0.494 0
-0.492 0
-0.49 0
-0.488 0
-0.486 0
-0.484 0
-0.482 0
-0.48 0
-0.478 0
-0.476 0
-0.474 0
-0.472 0
-0.47 0
-0.468 0
-0.466 0
-0.464 0
-0.462 0
-0.46 0
-0.458 0
-0.456 0
-0.454 0
-0.452 0
-0.45 0
-0.448 0
-0.446 0
-0.444 0
-0.442 0
-0.44 0
-0.438 0
-0.436 0
-0.434 0
-0.432 0
-0.43 0
-0.428 0
-0.426 0
-0.424 0
-0.422 0
-0.42 0
-0.418 0
-0.416 0
-0.414 0
-0.412 0
-0.41 0
-0.408 0
-0.406 0
-0.404 0
-0.402 0
-0.4 0
-0.398 0
-0.396 0
-0.394 0
-0.392 0
-0.39 0
-0.388 0
-0.386 0
-0.384 0
-0.382 0
-0.38 0
-0.378 0
-0.376 0
-0.374 0
-0.372 0
-0.37 0
-0.368 0
-0.366 0
-0.364 0
-0.362 0
-0.36 0
-0.358 0
-0.356 0
-0.354 0
-0.352 0
-0.35 0
-0.348 0
-0.346 0
-0.344 0
-0.342 0
-0.34 0
-0.338 0
-0.336 0
-0.334 0
-0.332 0
-0.33 0
-0.328 0
-0.326 0
-0.324 0
-0.322 0
-0.32 0
-0.318 0
-0.316 0
-0.314 0
-0.312 0
-0.31 0
-0.308 0
-0.306 0
-0.304 0
-0.302 0
-0.3 0
-0.298 0
-0.296 0
-0.294 0
-0.292 0
-0.29 0
-0.288 0
-0.286 0
-0.284 0
-0.282 0
-0.28 0
-0.278 0
-0.276 0
-0.274 0
-0.272 0
-0.27 0
-0.268 0
-0.266 0
-0.264 0
-0.262 0
-0.26 0
-0.258 0
-0.256 0
-0.254 0
-0.252 0
-0.25 0
-0.248 0
-0.246 0
-0.244 0
-0.242 0
-0.24 0
-0.238 0
-0.236 0
-0.234 0
-0.232 0
-0.23 0
-0.228 0
-0.226 0
-0.224 0
-0.222 0
-0.22 0
-0.218 0
-0.216 0
-0.214 0
-0.212 0
-0.21 0
-0.208 0
-0.206 0
-0.204 0
-0.202 0
-0.2 0
-0.198 0
-0.196 0
-0.194 0
-0.192 0
-0.19 0
-0.188 0
-0.186 0
-0.184 0
-0.182 0
-0.18 0
-0.178 0
-0.176 0
-0.174 0
-0.172 0
-0.17 0
-0.168 0
-0.166 0
-0.164 0
-0.162 0
-0.16 0
-0.158 0
-0.156 0
-0.154 0
-0.152 0
-0.15 0
-0.148 0
-0.146 0
-0.144 0
-0.142 0
-0.14 0
-0.138 0
-0.136 0
-0.134 0
-0.132 0
-0.13 0
-0.128 0
-0.126 0
-0.124 0
-0.122 0
-0.12 0
-0.118 0
-0.116 0
-0.114 0
-0.112 0
-0.11 0
-0.108 0
-0.106 0
-0.104 0
-0.102 0
-0.1 0
-0.098 0
-0.096 0
-0.094 0
-0.092 0
-0.09 0
-0.088 0
-0.086 0
-0.084 0
-0.0820000000000001 0
-0.0800000000000001 0
-0.0780000000000001 0
-0.0760000000000001 0
-0.0740000000000001 0
-0.0720000000000001 0
-0.0700000000000001 0
-0.0680000000000001 0
-0.0660000000000001 0
-0.0640000000000001 0
-0.0620000000000001 0
-0.0600000000000001 0
-0.0580000000000001 0
-0.056 0
-0.054 0
-0.052 0
-0.05 0
-0.048 0
-0.046 0
-0.044 0
-0.042 0
-0.04 0
-0.038 0
-0.036 0
-0.034 0
-0.032 0
-0.03 0
-0.028 0
-0.026 0
-0.024 0
-0.022 0
-0.02 0
-0.018 0
-0.016 0
-0.014 0
-0.012 0
-0.01 0
-0.00800000000000001 0
-0.00600000000000001 0
-0.004 0
-0.002 0
0 0
0.002 0
0.004 0
0.00600000000000001 0
0.00800000000000001 0
0.01 0
0.012 0
0.014 0
0.016 0
0.018 0
0.02 0
0.022 0
0.024 0
0.026 0
0.028 0
0.03 0
0.032 0
0.034 0
0.036 0
0.038 0
0.04 0
0.042 0
0.044 0
0.046 0
0.048 0
0.05 0
0.052 0
0.054 0
0.056 0
0.0580000000000001 0
0.0600000000000001 0
0.0620000000000001 0
0.0640000000000001 0
0.0660000000000001 0
0.0680000000000001 0
0.0700000000000001 0
0.0720000000000001 0
0.0740000000000001 0
0.0760000000000001 0
0.078 0
0.08 0
0.082 0
0.084 0
0.086 0
0.088 0
0.09 0
0.092 0
0.094 0
0.096 0
0.098 0
0.1 0
0.102 0
0.104 0
0.106 0
0.108 0
0.11 0
0.112 0
0.114 0
0.116 0
0.118 0
0.12 0
0.122 0
0.124 0
0.126 0
0.128 0
0.13 0
0.132 0
0.134 0
0.136 0
0.138 0
0.14 0
0.142 0
0.144 0
0.146 0
0.148 0
0.15 0
0.152 0
0.154 0
0.156 0
0.158 0
0.16 0
0.162 0
0.164 0
0.166 0
0.168 0
0.17 0
0.172 0
0.174 0
0.176 0
0.178 0
0.18 0
0.182 0
0.184 0
0.186 0
0.188 0
0.19 0
0.192 0
0.194 0
0.196 0
0.198 0
0.2 0
0.202 0
0.204 0
0.206 0
0.208 0
0.21 0
0.212 0
0.214 0
0.216 0
0.218 0
0.22 0
0.222 0
0.224 0
0.226 0
0.228 0
0.23 0
0.232 0
0.234 0
0.236 0
0.238 0
0.24 0
0.242 0
0.244 0
0.246 0
0.248 0
0.25 0
0.252 0
0.254 0
0.256 0
0.258 0
0.26 0
0.262 0
0.264 0
0.266 0
0.268 0
0.27 0
0.272 0
0.274 0
0.276 0
0.278 0
0.28 0
0.282 0
0.284 0
0.286 0
0.288 0
0.29 0
0.292 0
0.294 0
0.296 0
0.298 0
0.3 0
0.302 0
0.304 0
0.306 0
0.308 0
0.31 0
0.312 0
0.314 0
0.316 0
0.318 0
0.32 0
0.322 0
0.324 0.00823552005734381
0.326 0.0193466311610474
0.328 0.0304577422647512
0.33 0.0415688533684549
0.332 0.0526799644721585
0.334 0.0637910755758618
0.336 0.0749021866795654
0.338 0.0860132977832691
0.34 0.0971244088869729
0.342 0.108235519990676
0.344 0.11934663109438
0.346 0.130457742198084
0.348 0.141568853301788
0.35 0.152679964405491
0.352 0.163791075509195
0.354 0.174902186612899
0.356 0.186013297716603
0.358 0.197124408820306
0.36 0.20823551992401
0.362 0.219346631027714
0.364 0.230457742131417
0.366 0.241568853235121
0.368 0.252679964338825
0.37 0.263791075442529
0.372 0.274902186546232
0.374 0.286013297649936
0.376 0.29712440875364
0.378 0.308235519857343
0.38 0.319346630961047
0.382 0.330457742064751
0.384 0.341568853168455
0.386 0.352679964272158
0.388 0.363791075375862
0.39 0.374902186479566
0.392 0.386013297583269
0.394 0.397124408686973
0.396 0.408235519790677
0.398 0.419346630894381
0.4 0.430457741998084
0.402 0.441568853101788
0.404 0.452679964205492
0.406 0.463791075309195
0.408 0.474902186412899
0.41 0.486013297516603
0.412 0.497124408620307
0.414 0.50823551972401
0.416 0.519346630827714
0.418 0.530457741931418
0.42 0.541568853035121
0.422 0.552679964138825
0.424 0.563791075242529
0.426 0.574902186346233
0.428 0.586013297449936
0.43 0.59712440855364
0.432 0.608235519657344
0.434 0.619346630761047
0.436 0.630457741864751
0.438 0.641568852968455
0.44 0.652679964072159
0.442 0.663791075175862
0.444 0.674902186279566
0.446 0.68601329738327
0.448 0.697124408486973
0.45 0.708235519590677
0.452 0.719346630694381
0.454 0.730457741798085
0.456 0.741568852901788
0.458 0.752679964005492
0.46 0.763791075109195
0.462 0.774902186212899
0.464 0.786013297316603
0.466 0.797124408420306
0.468 0.80823551952401
0.47 0.819346630627714
0.472 0.830457741731417
0.474 0.841568852835121
0.476 0.852679963938825
0.478 0.863791075042529
0.48 0.874902186146232
0.482 0.886013297249936
0.484 0.89712440835364
0.486 0.901377508654995
0.488 0.901377508654995
0.49 0.901377508654995
0.492 0.901377508654995
0.494 0.901377508654995
0.496 0.901377508654995
0.498 0.901377508654995
0.5 0.901377508654995
0.502 0.901377508654995
0.504 0.901377508654995
0.506 0.901377508654995
0.508 0.901377508654995
0.51 0.901377508654995
0.512 0.901377508654995
0.514 0.901377508654995
0.516 0.901377508654995
0.518 0.901377508654995
0.52 0.901377508654995
0.522 0.901377508654995
0.524 0.901377508654995
0.526 0.901377508654995
0.528 0.901377508654995
0.53 0.901377508654995
0.532 0.901377508654995
0.534 0.901377508654995
0.536 0.901377508654995
0.538 0.901377508654995
0.54 0.901377508654995
0.542 0.901377508654995
0.544 0.901377508654995
0.546 0.901377508654995
0.548 0.901377508654995
0.55 0.901377508654995
0.552 0.901377508654995
0.554 0.901377508654995
0.556 0.901377508654995
0.558 0.901377508654995
0.56 0.901377508654995
0.562 0.901377508654995
0.564 0.901377508654995
0.566 0.901377508654995
0.568 0.901377508654995
0.57 0.901377508654995
0.572 0.901377508654995
0.574 0.901377508654995
0.576 0.901377508654995
0.578 0.901377508654995
0.58 0.901377508654995
0.582 0.901377508654995
0.584 0.901377508654995
0.586 0.901377508654995
0.588 0.901377508654995
0.59 0.901377508654995
0.592 0.901377508654995
0.594 0.901377508654995
0.596 0.901377508654995
0.598 0.901377508654995
0.6 0.901377508654995
0.602 0.901377508654995
0.604 0.901377508654995
0.606 0.901377508654995
0.608 0.901377508654995
0.61 0.901377508654995
0.612 0.901377508654995
0.614 0.901377508654995
0.616 0.901377508654995
0.618 0.901377508654995
0.62 0.901377508654995
0.622 0.901377508654995
0.624 0.901377508654995
0.626 0.901377508654995
0.628 0.901377508654995
0.63 0.901377508654995
0.632 0.901377508654995
0.634 0.901377508654995
0.636 0.901377508654995
0.638 0.901377508654995
0.64 0.901377508654995
0.642 0.901377508654995
0.644 0.901377508654995
0.646 0.901377508654995
0.648 0.901377508654995
0.65 0.901377508654995
0.652 0.901377508654995
0.654 0.901377508654995
0.656 0.901377508654995
0.658 0.901377508654995
0.66 0.901377508654995
0.662 0.901377508654995
0.664 0.901377508654995
0.666 0.901377508654995
0.668 0.901377508654995
0.67 0.901377508654995
0.672 0.901377508654995
0.674 0.901377508654995
0.676 0.901377508654995
0.678 0.901377508654995
0.68 0.901377508654995
0.682 0.901377508654995
0.684 0.901377508654995
0.686 0.901377508654995
0.688 0.901377508654995
0.69 0.901377508654995
0.692 0.901377508654995
0.694 0.901377508654995
0.696 0.901377508654995
0.698 0.901377508654995
0.7 0.901377508654995
0.702 0.901377508654995
0.704 0.901377508654995
0.706 0.901377508654995
0.708 0.901377508654995
0.71 0.901377508654995
0.712 0.901377508654995
0.714 0.901377508654995
0.716 0.901377508654995
0.718 0.901377508654995
0.72 0.901377508654995
0.722 0.901377508654995
0.724 0.901377508654995
0.726 0.901377508654995
0.728 0.901377508654995
0.73 0.901377508654995
0.732 0.901377508654995
0.734 0.901377508654995
0.736 0.901377508654995
0.738 0.901377508654995
0.74 0.901377508654995
0.742 0.901377508654995
0.744 0.901377508654995
0.746 0.901377508654995
0.748 0.901377508654995
0.75 0.901377508654995
0.752 0.901377508654995
0.754 0.901377508654995
0.756 0.901377508654995
0.758 0.901377508654995
0.76 0.901377508654995
0.762 0.901377508654995
0.764 0.901377508654995
0.766 0.901377508654995
0.768 0.901377508654995
0.77 0.901377508654995
0.772 0.901377508654995
0.774 0.901377508654995
0.776 0.901377508654995
0.778 0.901377508654995
0.78 0.901377508654995
0.782 0.901377508654995
0.784 0.901377508654995
0.786 0
0.788 0
0.79 0
0.792 0
0.794 0
0.796 0
0.798 0
0.8 0
0.802 0
0.804 0
0.806 0
0.808 0
0.81 0
0.812 0
0.814 0
0.816 0
0.818 0
0.82 0
0.822 0
0.824 0
0.826 0
0.828 0
0.83 0
0.832 0
0.834 0
0.836 0
0.838 0
0.84 0
0.842 0
0.844 0
0.846 0
0.848 0
0.85 0
0.852 0
0.854 0
0.856 0
0.858 0
0.86 0
0.862 0
0.864 0
0.866 0
0.868 0
0.87 0
0.872 0
0.874 0
0.876 0
0.878 0
0.88 0
0.882 0
0.884 0
0.886 0
0.888 0
0.89 0
0.892 0
0.894 0
0.896 0
0.898 0
0.9 0
0.902 0
0.904 0
0.906 0
0.908 0
0.91 0
0.912 0
0.914 0
0.916 0
0.918 0
0.92 0
0.922 0
0.924 0
0.926 0
0.928 0
0.93 0
0.932 0
0.934 0
0.936 0
0.938 0
0.94 0
0.942 0
0.944 0
0.946 0
0.948 0
0.95 0
0.952 0
0.954 0
0.956 0
0.958 0
0.96 0
0.962 0
0.964 0
0.966 0
0.968 0
0.97 0
0.972 0
0.974 0
0.976 0
0.978 0
0.98 0
0.982 0
0.984 0
0.986 0
0.988 0
0.99 0
0.992 0
0.994 0
0.996 0
0.998 0
1 0
1.002 0
1.004 0
1.006 0
1.008 0
1.01 0
1.012 0
1.014 0
1.016 0
1.018 0
1.02 0
1.022 0
1.024 0
1.026 0
1.028 0
1.03 0
1.032 0
1.034 0
1.036 0
1.038 0
1.04 0
1.042 0
1.044 0
1.046 0
1.048 0
1.05 0
1.052 0
1.054 0
1.056 0
1.058 0
1.06 0
1.062 0
1.064 0
1.066 0
1.068 0
1.07 0
1.072 0
1.074 0
1.076 0
1.078 0
1.08 0
1.082 0
1.084 0
1.086 0
1.088 0
1.09 0
1.092 0
1.094 0
1.096 0
1.098 0
1.1 0
1.102 0
1.104 0
1.106 0
1.108 0
1.11 0
1.112 0
1.114 0
1.116 0
1.118 0
1.12 0
1.122 0
1.124 0
1.126 0
1.128 0
1.13 0
1.132 0
1.134 0
1.136 0
1.138 0
1.14 0
1.142 0
1.144 0
1.146 0
1.148 0
1.15 0
1.152 0
1.154 0
1.156 0
1.158 0
1.16 0
1.162 0
1.164 0
1.166 0
1.168 0
1.17 0
1.172 0
1.174 0
1.176 0
1.178 0
1.18 0
1.182 0
1.184 0
1.186 0
1.188 0
1.19 0
1.192 0
1.194 0
1.196 0
1.198 0
1.2 0
1.202 0
1.204 0
1.206 0
1.208 0
1.21 0
1.212 0
1.214 0
1.216 0
1.218 0
1.22 0
1.222 0
1.224 0
1.226 0
1.228 0
1.23 0
1.232 0
1.234 0
1.236 0
1.238 0
1.24 0
1.242 0
1.244 0
1.246 0
1.248 0
1.25 0
1.252 0
1.254 0
1.256 0
1.258 0
1.26 0
1.262 0
1.264 0
1.266 0
1.268 0
1.27 0
1.272 0
1.274 0
1.276 0
1.278 0
1.28 0
1.282 0
1.284 0
1.286 0
1.288 0
1.29 0
1.292 0
1.294 0
1.296 0
1.298 0
1.3 0
1.302 0
1.304 0
1.306 0
1.308 0
1.31 0
1.312 0
1.314 0
1.316 0
1.318 0
1.32 0
1.322 0
1.324 0
1.326 0
1.328 0
1.33 0
1.332 0
1.334 0
1.336 0
1.338 0
1.34 0
1.342 0
1.344 0
1.346 0
1.348 0
1.35 0
1.352 0
1.354 0
1.356 0
1.358 0
1.36 0
1.362 0
1.364 0
1.366 0
1.368 0
1.37 0
1.372 0
1.374 0
1.376 0
1.378 0
1.38 0
1.382 0
1.384 0
1.386 0
1.388 0
1.39 0
1.392 0
1.394 0
1.396 0
1.398 0
1.4 0
1.402 0
1.404 0
1.406 0
1.408 0
1.41 0
1.412 0
1.414 0
1.416 0
1.418 0
1.42 0
1.422 0
1.424 0
1.426 0
1.428 0
1.43 0
1.432 0
1.434 0
1.436 0
1.438 0
1.44 0
1.442 0
1.444 0
1.446 0
1.448 0
1.45 0
1.452 0
1.454 0
1.456 0
1.458 0
1.46 0
1.462 0
1.464 0
1.466 0
1.468 0
1.47 0
1.472 0
1.474 0
1.476 0
1.478 0
1.48 0
1.482 0
1.484 0
1.486 0
1.488 0
1.49 0
1.492 0
1.494 0
1.496 0
1.498 0
1.5 0


==> figures/fig_twophase_shocktube/twophase_shocktube-003.dat <==
0.0025 2.0232027340012e-18
0.0075 5.74273028343262e-21
0.0125 -5.74273028343262e-21
0.0175 -8.44976968564988e-18
0.0225 8.44976968564988e-18
0.0275 -8.44976968564988e-18
0.0325 6.33589158166653e-18
0.0375 -6.33589158166653e-18
0.0425 6.33589158166653e-18
0.0475 -8.44976968564988e-18
0.0525 8.44976968564988e-18
0.0575 -8.44976968564988e-18
0.0625 -1.67277976362941e-19
0.0675 1.67277976362941e-19
0.0725 -1.67277976362941e-19
0.0775 -1.98698393914029e-18
0.0825 1.98698393914029e-18
0.0875 -1.98698393914029e-18
0.0925 -1.67277976362941e-19
0.0975 1.67277976362941e-19
0.1025 -1.67277976362941e-19
0.1075 -8.64156109128363e-18
0.1125 2.58447250620325e-18
0.1175 -4.58940446189321e-18
0.1225 -1.64562652732524e-18
0.1275 1.77462784179918e-17
0.1325 2.86107645678385e-17
0.1375 -1.49653225596987e-16
0.1425 2.264946319039e-17
0.1475 2.55233040703478e-15
0.1525 6.21706516687942e-15
0.1575 1.5780182213436e-15
0.1625 -1.82521808565876e-14
0.1675 -1.7358702408724e-14
0.1725 7.44511095820622e-14
0.1775 1.71819592572571e-13
0.1825 -1.31870999832034e-13
0.1875 -9.0878618575388e-13
0.1925 -4.75976928988361e-13
0.1975 3.39114356083231e-12
0.2025 6.23432388097956e-12
0.2075 -6.3478525362249e-12
0.2125 -3.35057643587025e-11
0.2175 -1.64229802141485e-11
0.2225 1.16879726217693e-10
0.2275 2.38734182238702e-10
0.2325 -6.93367859433663e-11
0.2375 -8.33539711965544e-10
0.2425 -3.28114949307479e-10
0.2475 5.88714705289788e-09
0.2525 2.87359492005181e-08
0.2575 1.03276363633277e-07
0.2625 3.45115440682483e-07
0.2675 1.12001002023464e-06
0.2725 3.54350869077333e-06
0.2775 1.09014897912288e-05
0.2825 3.25247167648094e-05
0.2875 9.38645052266877e-05
0.2925 0.000261224114459199
0.2975 0.000698010534670667
0.3025 0.00177954057536465
0.3075 0.0042974254673601
0.3125 0.00986068765707595
0.3175 0.0205222465515392
0.3225 0.0365434660060704
0.3275 0.0566250464242199
0.3325 0.0792739010559711
0.3375 0.103384158107861
0.3425 0.128298889236027
0.3475 0.153668621230338
0.3525 0.179306468080796
0.3575 0.205104080287332
0.3625 0.230993754271164
0.3675 0.256931644706406
0.3725 0.282889104071543
0.3775 0.308847592701135
0.3825 0.334795512524954
0.3875 0.360726136080189
0.3925 0.386636142333327
0.3975 0.412524474053871
0.4025 0.43839135280841
0.4075 0.464237372131463
0.4125 0.490062601217501
0.4175 0.515865651285351
0.4225 0.541642788889147
0.4275 0.567386723245882
0.4325 0.593085287769655
0.4375 0.618720483869431
0.4425 0.644264667115293
0.4475 0.66967972539956
0.4525 0.69491553702659
0.4575 0.719892129103236
0.4625 0.744524105549912
0.4675 0.768684315640607
0.4725 0.792162350128183
0.4775 0.814854105766755
0.4825 0.836241285930034
0.4875 0.85583694876274
0.4925 0.873214148198645
0.4975 0.884868996888223
0.5025 0.893832753762969
0.5075 0.898900040415249
0.5125 0.899279259948576
0.5175 0.900477476870013
0.5225 0.901903069984169
0.5275 0.903352115243017
0.5325 0.903968264004952
0.5375 0.904355082881726
0.5425 0.905266247824539
0.5475 0.90678779455598
0.5525 0.908199065546109
0.5575 0.908784149760268
0.5625 0.908205008930119
0.5675 0.905189371797302
0.5725 0.903048349665462
0.5775 0.902458118573772
0.5825 0.902218629796278
0.5875 0.902671908043826
0.5925 0.904559521665443
0.5975 0.906639003041632
0.6025 0.907075134451642
0.6075 0.904091522552888
0.6125 0.902195501289453
0.6175 0.901821933265932
0.6225 0.902634658108224
0.6275 0.904241550240414
0.6325 0.905493785113454
0.6375 0.903221181115599
0.6425 0.892974375287051
0.6475 0.89743352684062
0.6525 0.898828321219433
0.6575 0.900049741396222
0.6625 0.900794202105007
0.6675 0.900923466396555
0.6725 0.900293288054422
0.6775 0.898585462266104
0.6825 0.896347507091231
0.6875 0.894681048206355
0.6925 0.894632234904821
0.6975 0.895803186207275
0.7025 0.897468364121935
0.7075 0.899099796194923
0.7125 0.900299467892423
0.7175 0.900966894806167
0.7225 0.900960562446492
0.7275 0.900152171330045
0.7325 0.898903450227886
0.7375 0.896564114419483
0.7425 0.894265040849741
0.7475 0.893622995891941
0.7525 0.893505616261019
0.7575 0.894995270531157
0.7625 0.894072137116841
0.7675 0.895569366680326
0.7725 0.891950794423281
0.7775 0.879600193109509
0.7825 0.799130310173422
0.7875 0.441713315567296
0.7925 0.0713990870238986
0.7975 0.0069402945757926
0.8025 0.000668642824905156
0.8075 6.41985504839517e-05
0.8125 6.15000994693068e-06
0.8175 5.8961594847863e-07
0.8225 5.71511011849926e-08
0.8275 4.14314799884729e-09
0.8325 -8.01725591750354e-10
0.8375 1.19470044209317e-10
0.8425 1.23330310280895e-10
0.8475 -1.04552897292474e-11
0.8525 -1.09612175491391e-11
0.8575 2.39596681006569e-12
0.8625 1.15690486796563e-12
0.8675 -3.42611590396649e-13
0.8725 -1.05421377882359e-13
0.8775 4.59174930715659e-14
0.8825 7.63344335389811e-15
0.8875 -6.64552725567966e-15
0.8925 -1.09003043377489e-15
0.8975 3.30856760640919e-16
0.9025 -4.0693963350106e-17
0.9075 -2.15704885166011e-17
0.9125 3.5697685392648e-17
0.9175 2.6776935843073e-17
0.9225 -9.91457899256709e-18
0.9275 1.84947766300784e-18
0.9325 1.6727797636294e-19
0.9375 1.98698393914029e-18
0.9425 -1.98698393914029e-18
0.9475 1.98698393914029e-18
0.9525 1.6727797636294e-19
0.9575 -1.6727797636294e-19
0.9625 1.6727797636294e-19
0.9675 8.44976968564986e-18
0.9725 -8.44976968564986e-18
0.9775 8.44976968564986e-18
0.9825 -6.33589158166652e-18
0.9875 6.33589158166652e-18
0.9925 -6.33589158166652e-18
0.9975 8.44976968564986e-18

